Applying Guidance in a Limited Interval Improves Sample and Distribution Quality in Diffusion Models

Guidance is a crucial technique for extracting the best performance out of image-generating diffusion models. Traditionally, a constant guidance weight has been applied throughout the sampling chain of an image. We show that guidance is clearly harmful toward the beginning of the chain (high noise levels), largely unnecessary toward the end (low noise levels), and only beneficial in the middle. We thus restrict it to a specific range of noise levels, improving both the inference speed and result quality. This limited guidance interval improves the record FID in ImageNet-512 significantly, from 1.81 to 1.40. We show that it is quantitatively and qualitatively beneficial across different sampler parameters, network architectures, and datasets, including the large-scale setting of Stable Diffusion XL. We thus suggest exposing the guidance interval as a hyperparameter in all diffusion models that use guidance.

==> figures/imagenet512/metrics/fd_dinov2.txt <==
label,g,fid_min,fid_median,fid_max
edm2xxl-cfg_0_inf,1.00000,98.05797,99.11172,100.73494
edm2xxl-cfg_0_inf,1.10000,72.86091,73.75030,74.87745
edm2xxl-cfg_0_inf,1.20000,56.51451,57.45201,57.84638
edm2xxl-cfg_0_inf,1.30000,45.91245,46.81225,47.10981
edm2xxl-cfg_0_inf,1.40000,39.53347,40.21974,40.27282
edm2xxl-cfg_0_inf,1.50000,35.74485,36.15945,36.23062
edm2xxl-cfg_0_inf,1.60000,33.64380,33.89396,34.29667
edm2xxl-cfg_0_inf,1.70000,32.83362,32.95701,33.45504
edm2xxl-cfg_0_inf,1.80000,32.70320,33.01665,33.46207
edm2xxl-cfg_0_inf,1.90000,33.25576,33.64929,34.04565
edm2xxl-cfg_0_inf,2.00000,34.22769,34.67754,35.07912
edm2xxl-cfg_0_inf,2.10000,35.54824,36.02674,36.40639
edm2xxl-cfg_0_inf,2.20000,37.19130,37.57067,37.99142
edm2xxl-cfg_0_inf,2.30000,38.82768,39.22907,39.65933
edm2xxl-cfg_0_inf,2.40000,40.53237,40.89595,41.28733
edm2xxl-cfg_0_inf,2.50000,42.29742,42.67591,43.02755
edm2xxl-cfg_0_inf,2.60000,44.07827,44.24810,44.72449
edm2xxl-cfg_0_inf,2.70000,45.88695,46.07137,46.49767
edm2xxl-cfg_0_inf,2.80000,47.54635,47.86007,48.48679
edm2xxl-cfg_0_inf,2.90000,49.31853,49.43655,50.13123
edm2xxl-cfg_0_inf,3.00000,50.95067,51.12618,51.73236
edm2xxl-cfg_0_inf,3.10000,52.52713,52.67775,53.49832
edm2xxl-cfg_0_inf,3.20000,54.19722,54.42327,55.07919
edm2xxl-cfg_0_inf,3.30000,55.77811,56.05248,56.69010
edm2xxl-cfg_0_inf,3.40000,57.43511,57.44100,58.22911
edm2xxl-cfg_0_inf,3.50000,58.80219,58.94807,59.76652
edm2xxl-cfg_0_inf,3.60000,60.28425,60.37845,61.28728
edm2xxl-cfg_0_inf,3.70000,61.70844,61.74856,62.69610
edm2xxl-cfg_0_inf,3.80000,63.13890,63.21725,64.12807
edm2xxl-cfg_0_inf,3.90000,64.63411,64.65613,65.51362
edm2xxl-cfg_0_inf,4.00000,65.96470,66.01178,66.95968
edm2s-cfg_0_inf,1.00000,122.42233,122.93365,123.42846
edm2s-cfg_0_inf,1.10000,98.09166,98.86118,98.93660
edm2s-cfg_0_inf,1.20000,81.83188,82.47309,82.71629
edm2s-cfg_0_inf,1.30000,70.90815,71.45205,71.81305
edm2s-cfg_0_inf,1.40000,63.36271,63.77470,64.24188
edm2s-cfg_0_inf,1.50000,58.53993,58.78121,59.12686
edm2s-cfg_0_inf,1.60000,55.43686,55.55252,55.95642
edm2s-cfg_0_inf,1.70000,53.44396,53.71293,54.12216
edm2s-cfg_0_inf,1.80000,52.66041,52.75533,53.03575
edm2s-cfg_0_inf,1.90000,52.16657,52.54195,52.60378
edm2s-cfg_0_inf,2.00000,52.22369,52.79655,52.80765
edm2s-cfg_0_inf,2.10000,52.70371,53.29935,53.49721
edm2s-cfg_0_inf,2.20000,53.29814,54.00212,54.22783
edm2s-cfg_0_inf,2.30000,54.16519,54.97991,55.22627
edm2s-cfg_0_inf,2.40000,55.25364,55.88090,56.33765
edm2s-cfg_0_inf,2.50000,56.55359,56.97591,57.46951
edm2s-cfg_0_inf,2.60000,57.72975,58.24364,59.05427
edm2s-cfg_0_inf,2.70000,59.07574,59.51629,60.35452
edm2s-cfg_0_inf,2.80000,60.62704,60.95559,61.70677
edm2s-cfg_0_inf,2.90000,61.99657,62.38308,63.13238
edm2s-cfg_0_inf,3.00000,63.41443,63.73062,64.66457
edm2s-cfg_0_inf,3.10000,64.80236,65.26978,66.15206
edm2s-cfg_0_inf,3.20000,66.36362,66.66842,67.47766
edm2s-cfg_0_inf,3.30000,67.87590,68.06953,68.84219
edm2s-cfg_0_inf,3.40000,69.37596,69.64011,70.37972
edm2s-cfg_0_inf,3.50000,70.91778,71.19595,71.80655
edm2s-cfg_0_inf,3.60000,72.30748,72.71201,73.27440
edm2s-cfg_0_inf,3.70000,73.81968,74.29782,74.89029
edm2s-cfg_0_inf,3.80000,75.48408,75.88233,76.46820
edm2s-cfg_0_inf,3.90000,77.11266,77.52627,77.87555
edm2s-cfg_0_inf,4.00000,78.67682,79.11571,79.47646
edm2xxl-icfg_0.85_5.00,1.00000,98.91790,99.11172,100.73494
edm2xxl-icfg_0.85_5.00,1.10000,83.03271,83.23039,84.52487
edm2xxl-icfg_0.85_5.00,1.20000,71.02876,71.16524,72.52006
edm2xxl-icfg_0.85_5.00,1.30000,61.81286,62.09718,63.05891
edm2xxl-icfg_0.85_5.00,1.40000,54.63885,54.84039,55.69554
edm2xxl-icfg_0.85_5.00,1.50000,48.93037,49.18059,49.83895
edm2xxl-icfg_0.85_5.00,1.60000,44.47516,44.82238,45.18474
edm2xxl-icfg_0.85_5.00,1.70000,40.91558,41.23299,41.39563
edm2xxl-icfg_0.85_5.00,1.80000,38.15393,38.51540,38.54065
edm2xxl-icfg_0.85_5.00,1.90000,36.04952,36.23250,36.31455
edm2xxl-icfg_0.85_5.00,2.00000,34.31011,34.34266,34.52670
edm2xxl-icfg_0.85_5.00,2.10000,32.98067,33.02139,33.17818
edm2xxl-icfg_0.85_5.00,2.20000,31.81687,31.97691,32.06820
edm2xxl-icfg_0.85_5.00,2.30000,30.94059,31.15587,31.28870
edm2xxl-icfg_0.85_5.00,2.40000,30.30552,30.58062,30.76183
edm2xxl-icfg_0.85_5.00,2.50000,29.84150,30.16077,30.34741
edm2xxl-icfg_0.85_5.00,2.60000,29.53978,29.84032,30.04442
edm2xxl-icfg_0.85_5.00,2.70000,29.33054,29.61238,29.84893
edm2xxl-icfg_0.85_5.00,2.80000,29.20087,29.55226,29.76123
edm2xxl-icfg_0.85_5.00,2.90000,29.16371,29.61774,29.79944
edm2xxl-icfg_0.85_5.00,3.00000,29.22076,29.63330,29.88468
edm2xxl-icfg_0.85_5.00,3.10000,29.34432,29.81643,29.97299
edm2xxl-icfg_0.85_5.00,3.20000,29.51284,30.08612,30.16958
edm2xxl-icfg_0.85_5.00,3.30000,29.71500,30.32282,30.38071
edm2xxl-icfg_0.85_5.00,3.40000,29.97595,30.62131,30.63438
edm2xxl-icfg_0.85_5.00,3.50000,30.24825,30.92495,30.94584
edm2xxl-icfg_0.85_5.00,3.60000,30.55753,31.26086,31.27775
edm2xxl-icfg_0.85_5.00,3.70000,30.90263,31.63408,31.66531
edm2xxl-icfg_0.85_5.00,3.80000,31.25508,31.99737,32.00825
edm2xxl-icfg_0.85_5.00,3.90000,31.71364,32.34097,32.39228
edm2xxl-icfg_0.85_5.00,4.00000,32.03470,32.70702,32.77842
edm2s-icfg_0.85_5.00,1.00000,122.42233,122.93365,123.42846
edm2s-icfg_0.85_5.00,1.10000,106.89872,107.15391,107.40233
edm2s-icfg_0.85_5.00,1.20000,94.72107,94.99901,95.10134
edm2s-icfg_0.85_5.00,1.30000,85.35973,85.48779,85.61928
edm2s-icfg_0.85_5.00,1.40000,77.75768,77.93968,78.09349
edm2s-icfg_0.85_5.00,1.50000,71.68689,71.93075,71.98887
edm2s-icfg_0.85_5.00,1.60000,66.82375,66.95991,67.07096
edm2s-icfg_0.85_5.00,1.70000,62.82515,62.84599,63.02188
edm2s-icfg_0.85_5.00,1.80000,59.49558,59.51371,59.82781
edm2s-icfg_0.85_5.00,1.90000,56.79109,56.90384,57.15439
edm2s-icfg_0.85_5.00,2.00000,54.58971,54.72105,54.92799
edm2s-icfg_0.85_5.00,2.10000,52.78426,52.87098,53.07881
edm2s-icfg_0.85_5.00,2.20000,51.29356,51.35247,51.63284
edm2s-icfg_0.85_5.00,2.30000,50.06912,50.14503,50.39551
edm2s-icfg_0.85_5.00,2.40000,49.07249,49.08426,49.36159
edm2s-icfg_0.85_5.00,2.50000,48.25021,48.26825,48.67687
edm2s-icfg_0.85_5.00,2.60000,47.63425,47.66436,48.06423
edm2s-icfg_0.85_5.00,2.70000,47.09206,47.23247,47.56800
edm2s-icfg_0.85_5.00,2.80000,46.74659,46.88148,47.15809
edm2s-icfg_0.85_5.00,2.90000,46.51132,46.71828,46.87437
edm2s-icfg_0.85_5.00,3.00000,46.34895,46.58367,46.68440
edm2s-icfg_0.85_5.00,3.10000,46.28710,46.53085,46.58970
edm2s-icfg_0.85_5.00,3.20000,46.25363,46.57615,46.57796
edm2s-icfg_0.85_5.00,3.30000,46.34532,46.70033,46.71992
edm2s-icfg_0.85_5.00,3.40000,46.50446,46.85730,46.87482
edm2s-icfg_0.85_5.00,3.50000,46.72340,46.99945,47.02431
edm2s-icfg_0.85_5.00,3.60000,46.93795,47.19896,47.22622
edm2s-icfg_0.85_5.00,3.70000,47.23386,47.47204,47.48358
edm2s-icfg_0.85_5.00,3.80000,47.52644,47.79386,47.79517
edm2s-icfg_0.85_5.00,3.90000,47.82115,48.04696,48.06206
edm2s-icfg_0.85_5.00,4.00000,48.11973,48.35771,48.36999


==> figures/imagenet512/metrics/fd_inception_v3_tf-box_location.txt <==
label,step,fid_min,fid_median,fid_max
edm2s-icfg_5_steps,3,5.182562802997508,5.182562802997508,5.182562802997508
edm2s-icfg_5_steps,4,4.908945592052101,4.908945592052101,4.908945592052101
edm2s-icfg_5_steps,5,4.598144611417645,4.598144611417645,4.598144611417645
edm2s-icfg_5_steps,6,4.336478370733849,4.336478370733849,4.336478370733849
edm2s-icfg_5_steps,7,4.091504433671967,4.091504433671967,4.091504433671967
edm2s-icfg_5_steps,8,3.973772740024086,3.973772740024086,3.973772740024086
edm2s-icfg_5_steps,9,3.7183262822315015,3.7183262822315015,3.7183262822315015
edm2s-icfg_5_steps,10,3.5211384640993253,3.5211384640993253,3.5211384640993253
edm2s-icfg_5_steps,11,3.435313662418313,3.435313662418313,3.435313662418313
edm2s-icfg_5_steps,12,3.192685199136468,3.192685199136468,3.192685199136468
edm2s-icfg_5_steps,13,2.8683249735263026,2.8683249735263026,2.8683249735263026
edm2s-icfg_5_steps,14,2.600161366525496,2.600161366525496,2.600161366525496
edm2s-icfg_5_steps,15,2.337789398674848,2.337789398674848,2.337789398674848
edm2s-icfg_5_steps,16,2.093082556040648,2.093082556040648,2.093082556040648
edm2s-icfg_5_steps,17,1.8876646962047632,1.8876646962047632,1.8876646962047632
edm2s-icfg_5_steps,18,1.815798337671145,1.815798337671145,1.815798337671145
edm2s-icfg_5_steps,19,1.7385797679836354,1.7385797679836354,1.7385797679836354
edm2s-icfg_5_steps,20,1.8458524968532188,1.8458524968532188,1.8458524968532188
edm2s-icfg_5_steps,21,2.3562034928574542,2.3562034928574542,2.3562034928574542
edm2s-icfg_5_steps,22,3.2292538052083337,3.2292538052083337,3.2292538052083337
edm2s-icfg_5_steps,23,4.308431393136617,4.308431393136617,4.308431393136617
edm2s-icfg_5_steps,24,5.319193167095846,5.319193167095846,5.319193167095846
edm2s-icfg_5_steps,25,6.032020976902443,6.032020976902443,6.032020976902443
edm2s-icfg_5_steps,26,6.464046185920866,6.464046185920866,6.464046185920866
edm2s-icfg_5_steps,27,6.680830514095279,6.680830514095279,6.680830514095279
edm2s-icfg_5_steps,28,6.775489444707404,6.775489444707404,6.775489444707404
edm2s-icfg_5_steps,29,6.821671183577777,6.821671183577777,6.821671183577777
edm2s-icfg_5_steps,30,6.856083410367891,6.856083410367891,6.856083410367891
edm2s-icfg_7_steps,4,4.552623313335813,4.552623313335813,4.552623313335813
edm2s-icfg_7_steps,5,4.376037210284069,4.376037210284069,4.376037210284069
edm2s-icfg_7_steps,6,4.245380989461685,4.245380989461685,4.245380989461685
edm2s-icfg_7_steps,7,3.970813446393074,3.970813446393074,3.970813446393074
edm2s-icfg_7_steps,8,3.8141776852824414,3.8141776852824414,3.8141776852824414
edm2s-icfg_7_steps,9,3.770088601752332,3.770088601752332,3.770088601752332
edm2s-icfg_7_steps,10,3.477257200110068,3.477257200110068,3.477257200110068
edm2s-icfg_7_steps,11,3.169608975138396,3.169608975138396,3.169608975138396
edm2s-icfg_7_steps,12,2.9413511790368343,2.9413511790368343,2.9413511790368343
edm2s-icfg_7_steps,13,2.7277974302126564,2.7277974302126564,2.7277974302126564
edm2s-icfg_7_steps,14,2.5007919663130016,2.5007919663130016,2.5007919663130016
edm2s-icfg_7_steps,15,2.283653428687747,2.283653428687747,2.283653428687747
edm2s-icfg_7_steps,16,2.082166617509051,2.082166617509051,2.082166617509051
edm2s-icfg_7_steps,17,1.897030437269148,1.897030437269148,1.897030437269148
edm2s-icfg_7_steps,18,1.7542433175180083,1.7542433175180083,1.7542433175180083
edm2s-icfg_7_steps,19,1.6761260379398828,1.6761260379398828,1.6761260379398828
edm2s-icfg_7_steps,20,1.8384837308675293,1.8384837308675293,1.8384837308675293
edm2s-icfg_7_steps,21,2.0040423624070893,2.0040423624070893,2.0040423624070893
edm2s-icfg_7_steps,22,2.534748211466577,2.534748211466577,2.534748211466577
edm2s-icfg_7_steps,23,3.4092421100841688,3.4092421100841688,3.4092421100841688
edm2s-icfg_7_steps,24,4.447382755318961,4.447382755318961,4.447382755318961
edm2s-icfg_7_steps,25,5.3866379004696565,5.3866379004696565,5.3866379004696565
edm2s-icfg_7_steps,26,6.062274389269567,6.062274389269567,6.062274389269567
edm2s-icfg_7_steps,27,6.481289914444773,6.481289914444773,6.481289914444773
edm2s-icfg_7_steps,28,6.69037852137216,6.69037852137216,6.69037852137216
edm2s-icfg_7_steps,29,6.780735645909489,6.780735645909489,6.780735645909489
edm2s-icfg_9_steps,5,4.248630774971411,4.248630774971411,4.248630774971411
edm2s-icfg_9_steps,6,4.048545361494549,4.048545361494549,4.048545361494549
edm2s-icfg_9_steps,7,3.9664523790183015,3.9664523790183015,3.9664523790183015
edm2s-icfg_9_steps,8,3.788068455912656,3.788068455912656,3.788068455912656
edm2s-icfg_9_steps,9,3.494393238757784,3.494393238757784,3.494393238757784
edm2s-icfg_9_steps,10,3.2687391584242267,3.2687391584242267,3.2687391584242267
edm2s-icfg_9_steps,11,3.026322787345284,3.026322787345284,3.026322787345284
edm2s-icfg_9_steps,12,2.8278261383855083,2.8278261383855083,2.8278261383855083
edm2s-icfg_9_steps,13,2.6420811206076587,2.6420811206076587,2.6420811206076587
edm2s-icfg_9_steps,14,2.428030737570249,2.428030737570249,2.428030737570249
edm2s-icfg_9_steps,15,2.2405412451760323,2.2405412451760323,2.2405412451760323
edm2s-icfg_9_steps,16,2.081721444968646,2.081721444968646,2.081721444968646
edm2s-icfg_9_steps,17,1.960876433697668,1.960876433697668,1.960876433697668
edm2s-icfg_9_steps,18,1.8203537048205871,1.8203537048205871,1.8203537048205871
edm2s-icfg_9_steps,19,1.740933547388657,1.740933547388657,1.740933547388657
edm2s-icfg_9_steps,20,1.685529673177809,1.685529673177809,1.685529673177809
edm2s-icfg_9_steps,21,1.840043835490501,1.840043835490501,1.840043835490501
edm2s-icfg_9_steps,22,2.103729104757096,2.103729104757096,2.103729104757096
edm2s-icfg_9_steps,23,2.63577276817466,2.63577276817466,2.63577276817466
edm2s-icfg_9_steps,24,3.479253250988517,3.479253250988517,3.479253250988517
edm2s-icfg_9_steps,25,4.484863624656899,4.484863624656899,4.484863624656899
edm2s-icfg_9_steps,26,5.403821824882855,5.403821824882855,5.403821824882855
edm2s-icfg_9_steps,27,6.066823449058636,6.066823449058636,6.066823449058636
edm2s-icfg_9_steps,28,6.487300008144279,6.487300008144279,6.487300008144279
edm2s-no_cfg,3,6.88,6.88,6.88
edm2s-no_cfg,4,6.88,6.88,6.88
edm2s-no_cfg,5,6.88,6.88,6.88
edm2s-no_cfg,6,6.88,6.88,6.88
edm2s-no_cfg,7,6.88,6.88,6.88
edm2s-no_cfg,8,6.88,6.88,6.88
edm2s-no_cfg,9,6.88,6.88,6.88
edm2s-no_cfg,10,6.88,6.88,6.88
edm2s-no_cfg,11,6.88,6.88,6.88
edm2s-no_cfg,12,6.88,6.88,6.88
edm2s-no_cfg,13,6.88,6.88,6.88
edm2s-no_cfg,14,6.88,6.88,6.88
edm2s-no_cfg,15,6.88,6.88,6.88
edm2s-no_cfg,16,6.88,6.88,6.88
edm2s-no_cfg,17,6.88,6.88,6.88
edm2s-no_cfg,18,6.88,6.88,6.88
edm2s-no_cfg,19,6.88,6.88,6.88
edm2s-no_cfg,20,6.88,6.88,6.88
edm2s-no_cfg,21,6.88,6.88,6.88
edm2s-no_cfg,22,6.88,6.88,6.88
edm2s-no_cfg,23,6.88,6.88,6.88
edm2s-no_cfg,24,6.88,6.88,6.88
edm2s-no_cfg,25,6.88,6.88,6.88
edm2s-no_cfg,26,6.88,6.88,6.88
edm2s-no_cfg,27,6.88,6.88,6.88
edm2s-no_cfg,28,6.88,6.88,6.88
edm2s-no_cfg,29,6.88,6.88,6.88
edm2s-no_cfg,30,6.88,6.88,6.88
edm2s-cfg,3,2.23,2.23,2.23
edm2s-cfg,4,2.23,2.23,2.23
edm2s-cfg,5,2.23,2.23,2.23
edm2s-cfg,6,2.23,2.23,2.23
edm2s-cfg,7,2.23,2.23,2.23
edm2s-cfg,8,2.23,2.23,2.23
edm2s-cfg,9,2.23,2.23,2.23
edm2s-cfg,10,2.23,2.23,2.23
edm2s-cfg,11,2.23,2.23,2.23
edm2s-cfg,12,2.23,2.23,2.23
edm2s-cfg,13,2.23,2.23,2.23
edm2s-cfg,14,2.23,2.23,2.23
edm2s-cfg,15,2.23,2.23,2.23
edm2s-cfg,16,2.23,2.23,2.23
edm2s-cfg,17,2.23,2.23,2.23
edm2s-cfg,18,2.23,2.23,2.23
edm2s-cfg,19,2.23,2.23,2.23
edm2s-cfg,20,2.23,2.23,2.23
edm2s-cfg,21,2.23,2.23,2.23
edm2s-cfg,22,2.23,2.23,2.23
edm2s-cfg,23,2.23,2.23,2.23
edm2s-cfg,24,2.23,2.23,2.23
edm2s-cfg,25,2.23,2.23,2.23
edm2s-cfg,26,2.23,2.23,2.23
edm2s-cfg,27,2.23,2.23,2.23
edm2s-cfg,28,2.23,2.23,2.23
edm2s-cfg,29,2.23,2.23,2.23
edm2s-cfg,30,2.23,2.23,2.23


==> figures/imagenet512/metrics/fd_inception_v3_tf-combinations.txt <==
label,g,fid_min,fid_median,fid_max
edm2s-icfg_middle,1.0,6.810798272259133,6.8698175275193885,6.893539460045856
edm2s-icfg_middle,1.1,5.316124686634327,5.389776021090242,5.395408874290501
edm2s-icfg_middle,1.2,4.249060800191608,4.304551253362776,4.325752447152117
edm2s-icfg_middle,1.3,3.474700611272264,3.500439226686249,3.538603463208461
edm2s-icfg_middle,1.4,2.914004117796667,2.9197534457218195,2.9496556938201968
edm2s-icfg_middle,1.5,2.485572537418675,2.5124034706485068,2.519563118845613
edm2s-icfg_middle,1.6,2.186068462253377,2.20267260793875,2.221977241334452
edm2s-icfg_middle,1.7,1.9764542586085283,1.9879152661397488,2.0179617594398094
edm2s-icfg_middle,1.8,1.843802829898738,1.8485393458497787,1.8789053491980805
edm2s-icfg_middle,1.9,1.7534877656727126,1.7547690688633062,1.786570551868875
edm2s-icfg_middle,2.0,1.694952203306793,1.7125561167935228,1.7326813660987312
edm2s-icfg_middle,2.1,1.6761260379398828,1.6763236853455987,1.7081265161032713
edm2s-icfg_middle,2.2,1.679399279008911,1.6804708049759551,1.7129950698795742
edm2s-icfg_middle,2.3,1.7011768023276532,1.701992226751889,1.7294162646146094
edm2s-icfg_middle,2.4,1.7296525172648003,1.734128726127024,1.75476902428671
edm2s-icfg_middle,2.5,1.769981096390004,1.7721050193984846,1.8016988016926443
edm2s-icfg_middle,2.6,1.813901082751248,1.81914473271134,1.851564594511506
edm2s-icfg_middle,2.7,1.8575827093774449,1.869717124750338,1.9078037965469337
edm2s-icfg_middle,2.8,1.91168461543804,1.9273868164105457,1.963247915400453
edm2s-icfg_middle,2.9,1.9687652568607723,1.989191803663864,2.023782903852569
edm2s-icfg_middle,3.0,2.03096135832158,2.047592639574416,2.0869749534376223
edm2s-icfg_middle,3.1,2.0976279213994014,2.1107574473898607,2.149370063913288
edm2s-icfg_middle,3.2,2.1660356018972875,2.1763654822233383,2.20935212341889
edm2s-icfg_middle,3.3,2.228028582149521,2.2456218061809383,2.2669210509931994
edm2s-icfg_middle,3.4,2.289173510994031,2.313924053084559,2.321417855634843
edm2s-icfg_middle,3.5,2.3458973424554403,2.3783798216549457,2.383796645497793
edm2s-icfg_middle,3.6,2.4054453414346404,2.448844909946996,2.449360440572647
edm2s-icfg_middle,3.7,2.471827894044603,2.4911466383292686,2.5104653826139343
edm2s-icfg_middle,3.8,2.535112475671659,2.5543935769416906,2.573674678211722
edm2s-icfg_middle,3.9,2.603515137811873,2.6239324026114583,2.644349667411044
edm2s-icfg_middle,4.0,2.6618657361123352,2.671299968262426,2.7064694805857603
edm2s-icfg_low,1.0,6.881482689127306,6.881482689127306,6.881482689127306
edm2s-icfg_low,1.1,6.719011609976154,6.719011609976154,6.719011609976154
edm2s-icfg_low,1.2,6.56345087063378,6.56345087063378,6.56345087063378
edm2s-icfg_low,1.3,6.419970422825941,6.419970422825941,6.419970422825941
edm2s-icfg_low,1.4,6.287191704171748,6.287191704171748,6.287191704171748
edm2s-icfg_low,1.5,6.160242730175552,6.160242730175552,6.160242730175552
edm2s-icfg_low,1.6,6.043940665598198,6.043940665598198,6.043940665598198
edm2s-icfg_low,1.7,5.938841663611412,5.938841663611412,5.938841663611412
edm2s-icfg_low,1.8,5.847528420200933,5.847528420200933,5.847528420200933
edm2s-icfg_low,1.9,5.763953404555871,5.763953404555871,5.763953404555871
edm2s-icfg_low,2.0,5.688270917533664,5.688270917533664,5.688270917533664
edm2s-icfg_low,2.1,5.62008624869606,5.62008624869606,5.62008624869606
edm2s-icfg_low,2.2,5.561877043705856,5.561877043705856,5.561877043705856
edm2s-icfg_low,2.3,5.514070615414806,5.514070615414806,5.514070615414806
edm2s-icfg_low,2.4,5.47344074621374,5.47344074621374,5.47344074621374
edm2s-icfg_low,2.5,5.441960191547395,5.441960191547395,5.441960191547395
edm2s-icfg_low,2.6,5.418579944183204,5.418579944183204,5.418579944183204
edm2s-icfg_low,2.7,5.402846206652138,5.402846206652138,5.402846206652138
edm2s-icfg_low,2.8,5.394241771067421,5.394241771067421,5.394241771067421
edm2s-icfg_low,2.9,5.393847927192603,5.393847927192603,5.393847927192603
edm2s-icfg_low,3.0,5.398435619301464,5.398435619301464,5.398435619301464
edm2s-icfg_low,3.1,5.413784668383547,5.413784668383547,5.413784668383547
edm2s-icfg_low,3.2,5.435760439382097,5.435760439382097,5.435760439382097
edm2s-icfg_low,3.3,5.462922386564591,5.462922386564591,5.462922386564591
edm2s-icfg_low,3.4,5.497950582632713,5.497950582632713,5.497950582632713
edm2s-icfg_low,3.5,5.537196453954849,5.537196453954849,5.537196453954849
edm2s-icfg_low,3.6,5.5858910697820106,5.5858910697820106,5.5858910697820106
edm2s-icfg_low,3.7,5.638968389993025,5.638968389993025,5.638968389993025
edm2s-icfg_low,3.8,5.697370051478789,5.697370051478789,5.697370051478789
edm2s-icfg_low,3.9,5.761326351180454,5.761326351180454,5.761326351180454
edm2s-icfg_low,4.0,5.833168828059822,5.833168828059822,5.833168828059822
edm2s-icfg_high,1.0,6.881482689126845,6.881482689126845,6.881482689126845
edm2s-icfg_high,1.1,5.411558663922184,5.411558663922184,5.411558663922184
edm2s-icfg_high,1.2,4.398003146175153,4.398003146175153,4.398003146175153
edm2s-icfg_high,1.3,3.717555812423909,3.717555812423909,3.717555812423909
edm2s-icfg_high,1.4,3.2917914565911426,3.2917914565911426,3.2917914565911426
edm2s-icfg_high,1.5,3.056125511361661,3.056125511361661,3.056125511361661
edm2s-icfg_high,1.6,2.9616308427987024,2.9616308427987024,2.9616308427987024
edm2s-icfg_high,1.7,2.992033333916962,2.992033333916962,2.992033333916962
edm2s-icfg_high,1.8,3.1398584587956355,3.1398584587956355,3.1398584587956355
edm2s-icfg_high,1.9,3.3509974750510283,3.3509974750510283,3.3509974750510283
edm2s-icfg_high,2.0,3.5817488224510585,3.5817488224510585,3.5817488224510585
edm2s-icfg_high,2.1,3.845357812686242,3.845357812686242,3.845357812686242
edm2s-icfg_high,2.2,4.117214628350196,4.117214628350196,4.117214628350196
edm2s-icfg_high,2.3,4.44149464523347,4.44149464523347,4.44149464523347
edm2s-icfg_high,2.4,4.723742273858406,4.723742273858406,4.723742273858406
edm2s-icfg_high,2.5,5.033793299778678,5.033793299778678,5.033793299778678
edm2s-icfg_high,2.6,5.332458044882644,5.332458044882644,5.332458044882644
edm2s-icfg_high,2.7,5.62251148520498,5.62251148520498,5.62251148520498
edm2s-icfg_high,2.8,5.951914849877834,5.951914849877834,5.951914849877834
edm2s-icfg_high,2.9,6.216837629061041,6.216837629061041,6.216837629061041
edm2s-icfg_high,3.0,6.5103793398788685,6.5103793398788685,6.5103793398788685
edm2s-icfg_high,3.1,6.786113484163608,6.786113484163608,6.786113484163608
edm2s-icfg_high,3.2,7.026948786209855,7.026948786209855,7.026948786209855
edm2s-icfg_high,3.3,7.30595470404198,7.30595470404198,7.30595470404198
edm2s-icfg_high,3.4,7.573126601558192,7.573126601558192,7.573126601558192
edm2s-icfg_high,3.5,7.821071737128852,7.821071737128852,7.821071737128852
edm2s-icfg_high,3.6,8.003516616162592,8.003516616162592,8.003516616162592
edm2s-icfg_high,3.7,8.232895819803941,8.232895819803941,8.232895819803941
edm2s-icfg_high,3.8,8.465327895269326,8.465327895269326,8.465327895269326
edm2s-icfg_high,3.9,8.668951364117888,8.668951364117888,8.668951364117888
edm2s-icfg_high,4.0,8.817335278985889,8.817335278985889,8.817335278985889
edm2s-icfg_low_high,1.0,6.881482689127306,6.881482689127306,6.881482689127306
edm2s-icfg_low_high,1.1,5.578783330961996,5.578783330961996,5.578783330961996
edm2s-icfg_low_high,1.2,4.6282946719286056,4.6282946719286056,4.6282946719286056
edm2s-icfg_low_high,1.3,3.994461872596887,3.994461872596887,3.994461872596887
edm2s-icfg_low_high,1.4,3.527168429586637,3.527168429586637,3.527168429586637
edm2s-icfg_low_high,1.5,3.2181548595281004,3.2181548595281004,3.2181548595281004
edm2s-icfg_low_high,1.6,3.04396734370451,3.04396734370451,3.04396734370451
edm2s-icfg_low_high,1.7,3.0238591408084603,3.0238591408084603,3.0238591408084603
edm2s-icfg_low_high,1.8,3.0756438133470496,3.0756438133470496,3.0756438133470496
edm2s-icfg_low_high,1.9,3.203232054185289,3.203232054185289,3.203232054185289
edm2s-icfg_low_high,2.0,3.374637484089077,3.374637484089077,3.374637484089077
edm2s-icfg_low_high,2.1,3.573676530426188,3.573676530426188,3.573676530426188
edm2s-icfg_low_high,2.2,3.78134865082292,3.78134865082292,3.78134865082292
edm2s-icfg_low_high,2.3,4.003951674869258,4.003951674869258,4.003951674869258
edm2s-icfg_low_high,2.4,4.257631579533218,4.257631579533218,4.257631579533218
edm2s-icfg_low_high,2.5,4.520338976934049,4.520338976934049,4.520338976934049
edm2s-icfg_low_high,2.6,4.757039012958069,4.757039012958069,4.757039012958069
edm2s-icfg_low_high,2.7,5.031464435720064,5.031464435720064,5.031464435720064
edm2s-icfg_low_high,2.8,5.301249400234309,5.301249400234309,5.301249400234309
edm2s-icfg_low_high,2.9,5.558195803545772,5.558195803545772,5.558195803545772
edm2s-icfg_low_high,3.0,5.812722373983573,5.812722373983573,5.812722373983573
edm2s-icfg_low_high,3.1,6.039429707344867,6.039429707344867,6.039429707344867
edm2s-icfg_low_high,3.2,6.250854283442056,6.250854283442056,6.250854283442056
edm2s-icfg_low_high,3.3,6.489131459351768,6.489131459351768,6.489131459351768
edm2s-icfg_low_high,3.4,6.731619012259778,6.731619012259778,6.731619012259778
edm2s-icfg_low_high,3.5,6.959641847816759,6.959641847816759,6.959641847816759
edm2s-icfg_low_high,3.6,7.175414670006624,7.175414670006624,7.175414670006624
edm2s-icfg_low_high,3.7,7.397109108350826,7.397109108350826,7.397109108350826
edm2s-icfg_low_high,3.8,7.552535653158578,7.552535653158578,7.552535653158578
edm2s-icfg_low_high,3.9,7.758686981144143,7.758686981144143,7.758686981144143
edm2s-icfg_low_high,4.0,7.913493753812897,7.913493753812897,7.913493753812897
edm2s-icfg_middle_high,1.0,6.881482689126889,6.881482689126889,6.881482689126889
edm2s-icfg_middle_high,1.1,4.486210410418226,4.486210410418226,4.486210410418226
edm2s-icfg_middle_high,1.2,3.157443641708696,3.157443641708696,3.157443641708696
edm2s-icfg_middle_high,1.3,2.4995044047692057,2.4995044047692057,2.4995044047692057
edm2s-icfg_middle_high,1.4,2.3239853972830664,2.3239853972830664,2.3239853972830664
edm2s-icfg_middle_high,1.5,2.3991292804555773,2.3991292804555773,2.3991292804555773
edm2s-icfg_middle_high,1.6,2.646875738828072,2.646875738828072,2.646875738828072
edm2s-icfg_middle_high,1.7,3.0228685262755195,3.0228685262755195,3.0228685262755195
edm2s-icfg_middle_high,1.8,3.396720517476272,3.396720517476272,3.396720517476272
edm2s-icfg_middle_high,1.9,3.8241675909736728,3.8241675909736728,3.8241675909736728
edm2s-icfg_middle_high,2.0,4.273099775706031,4.273099775706031,4.273099775706031
edm2s-icfg_middle_high,2.1,4.658809737945575,4.658809737945575,4.658809737945575
edm2s-icfg_middle_high,2.2,5.008591057793047,5.008591057793047,5.008591057793047
edm2s-icfg_middle_high,2.3,5.4033356034476245,5.4033356034476245,5.4033356034476245
edm2s-icfg_middle_high,2.4,5.770003065269407,5.770003065269407,5.770003065269407
edm2s-icfg_middle_high,2.5,6.108031830385252,6.108031830385252,6.108031830385252
edm2s-icfg_middle_high,2.6,6.421424664640996,6.421424664640996,6.421424664640996
edm2s-icfg_middle_high,2.7,6.664536802100799,6.664536802100799,6.664536802100799
edm2s-icfg_middle_high,2.8,6.914652181314692,6.914652181314692,6.914652181314692
edm2s-icfg_middle_high,2.9,7.102000758855435,7.102000758855435,7.102000758855435
edm2s-icfg_middle_high,3.0,7.305894791630246,7.305894791630246,7.305894791630246
edm2s-icfg_middle_high,3.1,7.508040010868539,7.508040010868539,7.508040010868539
edm2s-icfg_middle_high,3.2,7.632814188235315,7.632814188235315,7.632814188235315
edm2s-icfg_middle_high,3.3,7.826051352001796,7.826051352001796,7.826051352001796
edm2s-icfg_middle_high,3.4,7.942420591625012,7.942420591625012,7.942420591625012
edm2s-icfg_middle_high,3.5,8.072337664921992,8.072337664921992,8.072337664921992
edm2s-icfg_middle_high,3.6,8.173450350697797,8.173450350697797,8.173450350697797
edm2s-icfg_middle_high,3.7,8.251694897978783,8.251694897978783,8.251694897978783
edm2s-icfg_middle_high,3.8,8.320250656906584,8.320250656906584,8.320250656906584
edm2s-icfg_middle_high,3.9,8.424919922886469,8.424919922886469,8.424919922886469
edm2s-icfg_middle_high,4.0,8.498557318531414,8.498557318531414,8.498557318531414
edm2s-icfg_middle_low,1.0,6.881482689126889,6.881482689126889,6.881482689126889
edm2s-icfg_middle_low,1.1,5.328110227308288,5.328110227308288,5.328110227308288
edm2s-icfg_middle_low,1.2,4.224269134301215,4.224269134301215,4.224269134301215
edm2s-icfg_middle_low,1.3,3.424885249520374,3.424885249520374,3.424885249520374
edm2s-icfg_middle_low,1.4,2.840941806535591,2.840941806535591,2.840941806535591
edm2s-icfg_middle_low,1.5,2.42245765565316,2.42245765565316,2.42245765565316
edm2s-icfg_middle_low,1.6,2.129726520671141,2.129726520671141,2.129726520671141
edm2s-icfg_middle_low,1.7,1.936720797557122,1.936720797557122,1.936720797557122
edm2s-icfg_middle_low,1.8,1.8129180231141224,1.8129180231141224,1.8129180231141224
edm2s-icfg_middle_low,1.9,1.741494662337899,1.741494662337899,1.741494662337899
edm2s-icfg_middle_low,2.0,1.7007591653872804,1.7007591653872804,1.7007591653872804
edm2s-icfg_middle_low,2.1,1.69586271433116,1.69586271433116,1.69586271433116
edm2s-icfg_middle_low,2.2,1.712753810749695,1.712753810749695,1.712753810749695
edm2s-icfg_middle_low,2.3,1.7412823990513056,1.7412823990513056,1.7412823990513056
edm2s-icfg_middle_low,2.4,1.7817022826743707,1.7817022826743707,1.7817022826743707
edm2s-icfg_middle_low,2.5,1.82663849079607,1.82663849079607,1.82663849079607
edm2s-icfg_middle_low,2.6,1.870975885094209,1.870975885094209,1.870975885094209
edm2s-icfg_middle_low,2.7,1.9173736401288544,1.9173736401288544,1.9173736401288544
edm2s-icfg_middle_low,2.8,1.9747817294626948,1.9747817294626948,1.9747817294626948
edm2s-icfg_middle_low,2.9,2.030754348248162,2.030754348248162,2.030754348248162
edm2s-icfg_middle_low,3.0,2.088764863002272,2.088764863002272,2.088764863002272
edm2s-icfg_middle_low,3.1,2.159552925000217,2.159552925000217,2.159552925000217
edm2s-icfg_middle_low,3.2,2.223665944444047,2.223665944444047,2.223665944444047
edm2s-icfg_middle_low,3.3,2.2907607728778068,2.2907607728778068,2.2907607728778068
edm2s-icfg_middle_low,3.4,2.3559958264041847,2.3559958264041847,2.3559958264041847
edm2s-icfg_middle_low,3.5,2.4143603424400943,2.4143603424400943,2.4143603424400943
edm2s-icfg_middle_low,3.6,2.478491775681407,2.478491775681407,2.478491775681407
edm2s-icfg_middle_low,3.7,2.546256417296989,2.546256417296989,2.546256417296989
edm2s-icfg_middle_low,3.8,2.6205729596181246,2.6205729596181246,2.6205729596181246
edm2s-icfg_middle_low,3.9,2.69226178158749,2.69226178158749,2.69226178158749
edm2s-icfg_middle_low,4.0,2.771063026287457,2.771063026287457,2.771063026287457
edm2s-cfg,1.0,6.810798272259133,6.881482689126845,6.893539460045856
edm2s-cfg,1.1,4.3178487069215965,4.386151572740725,4.430038087826654
edm2s-cfg,1.2,3.027582847061148,3.031311694312714,3.0916091381060475
edm2s-cfg,1.3,2.432139213308224,2.4397751996575225,2.447535595926184
edm2s-cfg,1.4,2.266822524763799,2.289027922120209,2.295794533749397
edm2s-cfg,1.5,2.3780980180856632,2.3820360072813216,2.4321670387432945
edm2s-cfg,1.6,2.646834959298176,2.673762669116326,2.695351998723757
edm2s-cfg,1.7,3.032544339806325,3.053846581036439,3.0730937694720963
edm2s-cfg,1.8,3.4007162291729727,3.461650510940921,3.4801861713250126
edm2s-cfg,1.9,3.821349606459731,3.910450345628505,3.91720626161084
edm2s-cfg,2.0,4.269193710259728,4.298095815886214,4.317612906522811
edm2s-cfg,2.1,4.636112577756158,4.687228953240915,4.69153277672592
edm2s-cfg,2.2,4.957433626307912,5.079802131467416,5.097802495201007
edm2s-cfg,2.3,5.32781431365099,5.408871695387137,5.44283823027813
edm2s-cfg,2.4,5.668003592955531,5.748128575005192,5.757414184214302
edm2s-cfg,2.5,5.941837613003937,6.02374763170357,6.053250418751821
edm2s-cfg,2.6,6.208923811990864,6.311830470540485,6.325107486981562
edm2s-cfg,2.7,6.438914654246919,6.511952776584554,6.5332427564870965
edm2s-cfg,2.8,6.629180570034509,6.716720701251825,6.750998958191905
edm2s-cfg,2.9,6.775498714210597,6.88965564494189,6.921339220504531
edm2s-cfg,3.0,6.937339993116016,7.031003967797654,7.073889858899105
edm2s-cfg,3.1,7.096491497115654,7.172798453959562,7.190305285041074
edm2s-cfg,3.2,7.145399506759764,7.268825812505798,7.26930044110477
edm2s-cfg,3.3,7.286810416622965,7.365416230722117,7.378973518033888
edm2s-cfg,3.4,7.361330633632493,7.393986060910948,7.426641488189404
edm2s-cfg,3.5,7.450975821843162,7.471809721201833,7.492643620560504
edm2s-cfg,3.6,7.518842113595607,7.540846540630959,7.562850967666312
edm2s-cfg,3.7,7.543685111681225,7.576773478683901,7.609861845686576
edm2s-cfg,3.8,7.561345552434398,7.611166350812342,7.660987149190285
edm2s-cfg,3.9,7.6036982054777456,7.646555357323344,7.689412509168941
edm2s-cfg,4.0,7.669251118826907,7.693394473611569,7.717537828396232


==> figures/imagenet512/metrics/fd_inception_v3_tf.txt <==
label,g,fid_min,fid_median,fid_max
edm2xxl-cfg_0_inf,1.00000,3.22953,3.30481,3.42535
edm2xxl-cfg_0_inf,1.10000,2.07173,2.15582,2.20550
edm2xxl-cfg_0_inf,1.20000,1.80722,1.83426,1.83560
edm2xxl-cfg_0_inf,1.30000,1.96104,1.99299,1.99931
edm2xxl-cfg_0_inf,1.40000,2.33104,2.41047,2.45014
edm2xxl-cfg_0_inf,1.50000,2.83988,2.95007,2.97277
edm2xxl-cfg_0_inf,1.60000,3.43854,3.53451,3.54910
edm2xxl-cfg_0_inf,1.70000,3.99834,4.10590,4.11875
edm2xxl-cfg_0_inf,1.80000,4.51667,4.62151,4.65043
edm2xxl-cfg_0_inf,1.90000,5.07847,5.14849,5.20055
edm2xxl-cfg_0_inf,2.00000,5.53037,5.59595,5.67718
edm2xxl-cfg_0_inf,2.10000,5.98600,6.04870,6.06445
edm2xxl-cfg_0_inf,2.20000,6.38461,6.44589,6.47363
edm2xxl-cfg_0_inf,2.30000,6.71084,6.76632,6.81594
edm2xxl-cfg_0_inf,2.40000,7.02998,7.06979,7.13597
edm2xxl-cfg_0_inf,2.50000,7.32999,7.36520,7.39248
edm2xxl-cfg_0_inf,2.60000,7.56550,7.59693,7.61891
edm2xxl-cfg_0_inf,2.70000,7.81841,7.81940,7.85014
edm2xxl-cfg_0_inf,2.80000,7.99357,8.00322,8.06044
edm2xxl-cfg_0_inf,2.90000,8.18734,8.20822,8.22537
edm2xxl-cfg_0_inf,3.00000,8.31082,8.31218,8.37092
edm2xxl-cfg_0_inf,3.10000,8.43692,8.44690,8.46477
edm2xxl-cfg_0_inf,3.20000,8.50745,8.53530,8.57646
edm2xxl-cfg_0_inf,3.30000,8.60527,8.64792,8.66629
edm2xxl-cfg_0_inf,3.40000,8.67159,8.70127,8.76931
edm2xxl-cfg_0_inf,3.50000,8.72117,8.74829,8.77651
edm2xxl-cfg_0_inf,3.60000,8.81463,8.81709,8.82866
edm2xxl-cfg_0_inf,3.70000,8.82386,8.84042,8.86397
edm2xxl-cfg_0_inf,3.80000,8.86691,8.88378,8.92446
edm2xxl-cfg_0_inf,3.90000,8.90876,8.94571,8.95604
edm2xxl-cfg_0_inf,4.00000,8.92067,8.97146,8.99855
edm2s-cfg_0_inf,1.00000,6.81080,6.88148,6.89354
edm2s-cfg_0_inf,1.10000,4.31785,4.38615,4.43004
edm2s-cfg_0_inf,1.20000,3.02758,3.03131,3.09161
edm2s-cfg_0_inf,1.30000,2.43214,2.43978,2.44754
edm2s-cfg_0_inf,1.40000,2.26682,2.28903,2.29579
edm2s-cfg_0_inf,1.50000,2.37810,2.38204,2.43217
edm2s-cfg_0_inf,1.60000,2.64683,2.67376,2.69535
edm2s-cfg_0_inf,1.70000,3.03254,3.05385,3.07309
edm2s-cfg_0_inf,1.80000,3.40072,3.46165,3.48019
edm2s-cfg_0_inf,1.90000,3.82135,3.91045,3.91721
edm2s-cfg_0_inf,2.00000,4.26919,4.29810,4.31761
edm2s-cfg_0_inf,2.10000,4.63611,4.68723,4.69153
edm2s-cfg_0_inf,2.20000,4.95743,5.07980,5.09780
edm2s-cfg_0_inf,2.30000,5.32781,5.40887,5.44284
edm2s-cfg_0_inf,2.40000,5.66800,5.74813,5.75741
edm2s-cfg_0_inf,2.50000,5.94184,6.02375,6.05325
edm2s-cfg_0_inf,2.60000,6.20892,6.31183,6.32511
edm2s-cfg_0_inf,2.70000,6.43891,6.51195,6.53324
edm2s-cfg_0_inf,2.80000,6.62918,6.71672,6.75100
edm2s-cfg_0_inf,2.90000,6.77550,6.88966,6.92134
edm2s-cfg_0_inf,3.00000,6.93734,7.03100,7.07389
edm2s-cfg_0_inf,3.10000,7.09649,7.17280,7.19031
edm2s-cfg_0_inf,3.20000,7.14540,7.26883,7.26930
edm2s-cfg_0_inf,3.30000,7.28681,7.36542,7.37897
edm2s-cfg_0_inf,3.40000,7.36133,7.39399,7.42664
edm2s-cfg_0_inf,3.50000,7.45098,7.47181,7.49264
edm2s-cfg_0_inf,3.60000,7.51884,7.54085,7.56285
edm2s-cfg_0_inf,3.70000,7.54369,7.57677,7.60986
edm2s-cfg_0_inf,3.80000,7.56135,7.61117,7.66099
edm2s-cfg_0_inf,3.90000,7.60370,7.64656,7.68941
edm2s-cfg_0_inf,4.00000,7.66925,7.69339,7.71754
edm2xxl-icfg_0.28_1.61,1.00000,3.22953,3.30481,3.42535
edm2xxl-icfg_0.28_1.61,1.10000,2.71057,2.74633,2.79684
edm2xxl-icfg_0.28_1.61,1.20000,2.20787,2.28434,2.34465
edm2xxl-icfg_0.28_1.61,1.30000,1.97799,1.98002,2.02467
edm2xxl-icfg_0.28_1.61,1.40000,1.70536,1.75708,1.80319
edm2xxl-icfg_0.28_1.61,1.50000,1.60424,1.62316,1.64541
edm2xxl-icfg_0.28_1.61,1.60000,1.48111,1.50807,1.53999
edm2xxl-icfg_0.28_1.61,1.70000,1.43754,1.47280,1.47396
edm2xxl-icfg_0.28_1.61,1.80000,1.40438,1.42988,1.44472
edm2xxl-icfg_0.28_1.61,1.90000,1.42714,1.43386,1.44058
edm2xxl-icfg_0.28_1.61,2.00000,1.40095,1.43544,1.45054
edm2xxl-icfg_0.28_1.61,2.10000,1.41871,1.45474,1.47418
edm2xxl-icfg_0.28_1.61,2.20000,1.44492,1.48064,1.50736
edm2xxl-icfg_0.28_1.61,2.30000,1.48010,1.51332,1.54016
edm2xxl-icfg_0.28_1.61,2.40000,1.51940,1.55359,1.58320
edm2xxl-icfg_0.28_1.61,2.50000,1.56288,1.60218,1.62997
edm2xxl-icfg_0.28_1.61,2.60000,1.60926,1.65040,1.67764
edm2xxl-icfg_0.28_1.61,2.70000,1.65848,1.70146,1.72827
edm2xxl-icfg_0.28_1.61,2.80000,1.70979,1.75312,1.77544
edm2xxl-icfg_0.28_1.61,2.90000,1.76391,1.80055,1.82657
edm2xxl-icfg_0.28_1.61,3.00000,1.81815,1.86974,1.87799
edm2xxl-icfg_0.28_1.61,3.10000,1.87262,1.90506,1.93535
edm2xxl-icfg_0.28_1.61,3.20000,1.92489,1.95813,1.99400
edm2xxl-icfg_0.28_1.61,3.30000,1.97628,2.00930,2.04743
edm2xxl-icfg_0.28_1.61,3.40000,2.03013,2.06189,2.10168
edm2xxl-icfg_0.28_1.61,3.50000,2.08371,2.11620,2.14923
edm2xxl-icfg_0.28_1.61,3.60000,2.13470,2.16847,2.20119
edm2xxl-icfg_0.28_1.61,3.70000,2.18560,2.22174,2.24947
edm2xxl-icfg_0.28_1.61,3.80000,2.23887,2.27477,2.29891
edm2xxl-icfg_0.28_1.61,3.90000,2.29187,2.32409,2.34891
edm2xxl-icfg_0.28_1.61,4.00000,2.34484,2.37841,2.39986
edm2s-icfg_0.42_2.90,1.00000,6.81080,6.86982,6.89354
edm2s-icfg_0.42_2.90,1.10000,5.31612,5.38978,5.39541
edm2s-icfg_0.42_2.90,1.20000,4.24906,4.30455,4.32575
edm2s-icfg_0.42_2.90,1.30000,3.47470,3.50044,3.53860
edm2s-icfg_0.42_2.90,1.40000,2.91400,2.91975,2.94966
edm2s-icfg_0.42_2.90,1.50000,2.48557,2.51240,2.51956
edm2s-icfg_0.42_2.90,1.60000,2.18607,2.20267,2.22198
edm2s-icfg_0.42_2.90,1.70000,1.97645,1.98792,2.01796
edm2s-icfg_0.42_2.90,1.80000,1.84380,1.84854,1.87891
edm2s-icfg_0.42_2.90,1.90000,1.75349,1.75477,1.78657
edm2s-icfg_0.42_2.90,2.00000,1.69495,1.71256,1.73268
edm2s-icfg_0.42_2.90,2.10000,1.67613,1.67632,1.70813
edm2s-icfg_0.42_2.90,2.20000,1.67940,1.68047,1.71300
edm2s-icfg_0.42_2.90,2.30000,1.70118,1.70199,1.72942
edm2s-icfg_0.42_2.90,2.40000,1.72965,1.73413,1.75477
edm2s-icfg_0.42_2.90,2.50000,1.76998,1.77211,1.80170
edm2s-icfg_0.42_2.90,2.60000,1.81390,1.81914,1.85156
edm2s-icfg_0.42_2.90,2.70000,1.85758,1.86972,1.90780
edm2s-icfg_0.42_2.90,2.80000,1.91168,1.92739,1.96325
edm2s-icfg_0.42_2.90,2.90000,1.96877,1.98919,2.02378
edm2s-icfg_0.42_2.90,3.00000,2.03096,2.04759,2.08697
edm2s-icfg_0.42_2.90,3.10000,2.09763,2.11076,2.14937
edm2s-icfg_0.42_2.90,3.20000,2.16604,2.17637,2.20935
edm2s-icfg_0.42_2.90,3.30000,2.22803,2.24562,2.26692
edm2s-icfg_0.42_2.90,3.40000,2.28917,2.31392,2.32142
edm2s-icfg_0.42_2.90,3.50000,2.34590,2.37838,2.38380
edm2s-icfg_0.42_2.90,3.60000,2.40545,2.44884,2.44936
edm2s-icfg_0.42_2.90,3.70000,2.47183,2.49115,2.51047
edm2s-icfg_0.42_2.90,3.80000,2.53511,2.55439,2.57367
edm2s-icfg_0.42_2.90,3.90000,2.60352,2.62393,2.64435
edm2s-icfg_0.42_2.90,4.00000,2.66187,2.67130,2.70647


==> figures/imagenet512/metrics/guidance_vs_pr-dinov2.txt <==
label,g,p_min,p_median,p_max,r_min,r_median,r_max
edm2s-cfg_0_inf,1.0,0.48611998558044406,0.48921999335289,0.490559995174407,0.5862299799919121,0.586314976215362,0.5876749753952021
edm2s-cfg_0_inf,1.1,0.525720000267028,0.5291399955749511,0.5299800038337701,0.574715018272399,0.574734985828399,0.5774049758911131
edm2s-cfg_0_inf,1.2,0.561140000820159,0.562879979610443,0.564400017261505,0.563080012798309,0.565105020999908,0.567435026168823
edm2s-cfg_0_inf,1.3,0.594079971313476,0.594640016555786,0.596480011940002,0.552359998226165,0.556415021419525,0.559189975261688
edm2s-cfg_0_inf,1.4,0.6202399730682371,0.6207399964332581,0.621240019798278,0.5415549874305721,0.544735014438629,0.54772001504898
edm2s-cfg_0_inf,1.5,0.642679989337921,0.6429399847984311,0.6445599794387811,0.533749997615814,0.535929977893829,0.537774980068206
edm2s-cfg_0_inf,1.6,0.660700023174285,0.662400007247924,0.665579974651336,0.5217599868774411,0.52385002374649,0.5277550220489501
edm2s-cfg_0_inf,1.7,0.6777600049972531,0.67817997932434,0.679740011692047,0.511160016059875,0.5115749835968011,0.5172849893569941
edm2s-cfg_0_inf,1.8,0.688319981098175,0.6915599703788751,0.6930800080299371,0.49878498911857605,0.501694977283477,0.502905011177063
edm2s-cfg_0_inf,1.9,0.697539985179901,0.703360021114349,0.7049599885940551,0.48921999335289,0.48982000350952104,0.49439498782157904
edm2s-cfg_0_inf,2.0,0.710520029067993,0.7122399806976311,0.7175999879837031,0.47569999098777704,0.478275001049041,0.48361501097679105
edm2s-cfg_0_inf,2.1,0.7161200046539301,0.7200800180435181,0.7230200171470641,0.46443998813629106,0.46957001090049705,0.47106501460075306
edm2s-cfg_0_inf,2.2,0.7235199809074401,0.7243599891662591,0.7269399762153621,0.45461499691009505,0.45695000886917103,0.462179988622665
edm2s-cfg_0_inf,2.3,0.7258999943733211,0.7290400266647331,0.729399979114532,0.44703000783920205,0.44810000061988803,0.45067998766899103
edm2s-cfg_0_inf,2.4,0.729420006275177,0.7317399978637691,0.7321199774742121,0.43797498941421503,0.43979999423027005,0.44007501006126404
edm2s-cfg_0_inf,2.5,0.7336599826812741,0.7346000075340271,0.73522001504898,0.42809000611305204,0.428299993276596,0.430664986371994
edm2s-cfg_0_inf,2.6,0.73303997516632,0.7342399954795831,0.736459970474243,0.416884988546371,0.421689987182617,0.422179996967315
edm2s-cfg_0_inf,2.7,0.734839975833892,0.7362400293350221,0.737619996070861,0.40825501084327703,0.410829991102218,0.41427499055862405
edm2s-cfg_0_inf,2.8,0.735059976577758,0.735700011253356,0.737139999866485,0.399284988641738,0.40141999721527105,0.40537500381469704
edm2s-cfg_0_inf,2.9,0.733240008354187,0.7344999909400941,0.7371000051498411,0.39263498783111506,0.39360499382019004,0.39579001069068903
edm2s-cfg_0_inf,3.0,0.7316600084304811,0.732860028743743,0.7367399930953981,0.38593000173568703,0.386660009622573,0.386759996414184
edm2s-cfg_0_inf,3.1,0.729319989681243,0.7313399910926811,0.7322199940681451,0.37637498974800104,0.37776499986648504,0.379579991102218
edm2s-cfg_0_inf,3.2,0.725099980831146,0.7292600274085991,0.731100022792816,0.36891499161720204,0.36992999911308205,0.372220009565353
edm2s-cfg_0_inf,3.3,0.721279978752136,0.725759983062744,0.729680001735687,0.362219989299774,0.365179985761642,0.365824997425079
edm2s-cfg_0_inf,3.4,0.7198600172996521,0.724399983882904,0.724699974060058,0.35611999034881503,0.357784986495971,0.35793998837471
edm2s-cfg_0_inf,3.5,0.7201600074768061,0.720600008964538,0.7209399938583371,0.348720014095306,0.35003998875617903,0.35155999660491905
edm2s-cfg_0_inf,3.6,0.715040028095245,0.7160400152206421,0.7197600007057191,0.341075003147125,0.34343001246452304,0.344779998064041
edm2s-cfg_0_inf,3.7,0.7116600275039671,0.7140600085258481,0.714299976825714,0.33342999219894404,0.33452999591827304,0.34025999903678805
edm2s-cfg_0_inf,3.8,0.710280001163482,0.71119999885559,0.7120199799537651,0.32605999708175604,0.328254997730255,0.330830007791519
edm2s-cfg_0_inf,3.9,0.7059199810028071,0.706900000572204,0.7070599794387811,0.322070002555847,0.32346498966217,0.323525011539459
edm2s-cfg_0_inf,4.0,0.7023800015449521,0.703279972076416,0.7033399939537041,0.31793999671936,0.31801998615264804,0.319034993648529
edm2s-icfg_0.85_5.00,1.0,0.48611998558044406,0.48921999335289,0.490559995174407,0.5862299799919121,0.586314976215362,0.5876749753952021
edm2s-icfg_0.85_5.00,1.1,0.507279992103576,0.512359976768493,0.512839972972869,0.581234991550445,0.5834050178527831,0.586600005626678
edm2s-icfg_0.85_5.00,1.2,0.530420005321502,0.530520021915435,0.5352600216865541,0.5792049765586851,0.580889999866485,0.583485007286071
edm2s-icfg_0.85_5.00,1.3,0.5490199923515321,0.5490199923515321,0.555800020694732,0.575985014438629,0.5785250067710871,0.5795099735260011
edm2s-icfg_0.85_5.00,1.4,0.565900027751922,0.567759990692138,0.572939991950988,0.575834989547729,0.57618498802185,0.5768499970436091
edm2s-icfg_0.85_5.00,1.5,0.582180023193359,0.583459973335266,0.5867400169372551,0.575174987316131,0.575474977493286,0.5757650136947631
edm2s-icfg_0.85_5.00,1.6,0.5950599908828731,0.5964999794960021,0.6005200147628781,0.571865022182464,0.572359979152679,0.5733150243759151
edm2s-icfg_0.85_5.00,1.7,0.607159972190856,0.608519971370697,0.6116399765014641,0.5684549808502191,0.569024980068206,0.572194993495941
edm2s-icfg_0.85_5.00,1.8,0.6185200214385981,0.6186199784278871,0.62085998058319,0.567054986953735,0.568449974060058,0.570474982261657
edm2s-icfg_0.85_5.00,1.9,0.628899991512298,0.6290599703788751,0.630219995975494,0.565315008163452,0.5655800104141231,0.568225026130676
edm2s-icfg_0.85_5.00,2.0,0.637440025806427,0.6376799941062921,0.637880027294158,0.563244998455047,0.5635750293731691,0.5663899779319761
edm2s-icfg_0.85_5.00,2.1,0.6450399756431581,0.6460000276565551,0.6470199823379511,0.5598099827766411,0.560204982757568,0.5647400021553041
edm2s-icfg_0.85_5.00,2.2,0.6518399715423581,0.6526799798011781,0.654959976673126,0.556495010852813,0.557380020618438,0.562174975872039
edm2s-icfg_0.85_5.00,2.3,0.6567999720573421,0.658860027790069,0.659240007400512,0.553149998188018,0.55501502752304,0.5586699843406671
edm2s-icfg_0.85_5.00,2.4,0.661719977855682,0.6636800169944761,0.665960013866424,0.5510349869728081,0.5522249937057491,0.556389987468719
edm2s-icfg_0.85_5.00,2.5,0.666239976882934,0.6680200099945061,0.668699979782104,0.5458350181579591,0.548849999904632,0.552384972572326
edm2s-icfg_0.85_5.00,2.6,0.6698399782180781,0.6728600263595581,0.6729000210762021,0.5438100099563591,0.5455750226974481,0.550275027751922
edm2s-icfg_0.85_5.00,2.7,0.6724799871444701,0.675339996814727,0.677060008049011,0.541239976882934,0.5421599745750421,0.5468950271606441
edm2s-icfg_0.85_5.00,2.8,0.675899982452392,0.678399980068206,0.6809200048446651,0.5393300056457521,0.5398849844932551,0.54390001296997
edm2s-icfg_0.85_5.00,2.9,0.678879976272583,0.680499970912933,0.6816800236701961,0.5348349809646601,0.536615014076232,0.5400450229644771
edm2s-icfg_0.85_5.00,3.0,0.681079983711242,0.6822599768638611,0.683659970760345,0.5311700105667111,0.5333150029182431,0.5366799831390381
edm2s-icfg_0.85_5.00,3.1,0.6838799715042111,0.6845600008964531,0.685859978199005,0.5281850099563591,0.531880021095275,0.5332900285720821
edm2s-icfg_0.85_5.00,3.2,0.6838799715042111,0.6848599910736081,0.6850200295448301,0.5247150063514711,0.527859985828399,0.5303050279617311
edm2s-icfg_0.85_5.00,3.3,0.684800028800964,0.685760021209716,0.6872199773788451,0.521830022335052,0.524434983730316,0.528195023536682
edm2s-icfg_0.85_5.00,3.4,0.685940027236938,0.686879992485046,0.6872199773788451,0.5188300013542171,0.5215349793434141,0.5252500176429741
edm2s-icfg_0.85_5.00,3.5,0.684899985790252,0.6862999796867371,0.688520014286041,0.517040014266967,0.5187299847602841,0.521395027637481
edm2s-icfg_0.85_5.00,3.6,0.686060011386871,0.6879199743270871,0.6911399960517881,0.513650000095367,0.51739501953125,0.519245028495788
edm2s-icfg_0.85_5.00,3.7,0.6851199865341181,0.6890400052070611,0.689480006694793,0.5100499987602231,0.5142999887466431,0.5151399970054621
edm2s-icfg_0.85_5.00,3.8,0.686699986457824,0.6873199939727781,0.688260018825531,0.5071250200271601,0.5116000175476071,0.512085020542144
edm2s-icfg_0.85_5.00,3.9,0.6880999803543091,0.6891400218009941,0.689960002899169,0.5028499960899351,0.507820010185241,0.508014976978302
edm2s-icfg_0.85_5.00,4.0,0.688239991664886,0.688440024852752,0.688619971275329,0.499689996242523,0.5037099719047541,0.504965007305145
edm2xxl-cfg_0_inf,1.0,0.5282599925994871,0.5300999879837031,0.5311200022697441,0.679795026779174,0.682245016098022,0.6828200221061701
edm2xxl-cfg_0_inf,1.1,0.5733399987220761,0.5747799873352051,0.5778599977493281,0.6759399771690361,0.6799600124359131,0.680800020694732
edm2xxl-cfg_0_inf,1.2,0.6157600283622741,0.6167200207710261,0.621240019798278,0.6707550287246701,0.671199977397918,0.6743950247764581
edm2xxl-cfg_0_inf,1.3,0.6500200033187861,0.6520199775695801,0.657220005989074,0.6629899740219111,0.6653249859809871,0.668600022792816
edm2xxl-cfg_0_inf,1.4,0.6839399933815,0.68419998884201,0.685159981250762,0.6555799841880791,0.656329989433288,0.6570799946784971
edm2xxl-cfg_0_inf,1.5,0.706219971179962,0.7085599899291991,0.71314001083374,0.6442800164222711,0.6448699831962581,0.64666998386383
edm2xxl-cfg_0_inf,1.6,0.7286000251770021,0.730340003967285,0.733319997787475,0.6336100101470941,0.6337900161743161,0.635450005531311
edm2xxl-cfg_0_inf,1.7,0.74203997850418,0.744880020618438,0.748740017414093,0.622179985046386,0.62245500087738,0.62525999546051
edm2xxl-cfg_0_inf,1.8,0.7576000094413751,0.757839977741241,0.7595999836921691,0.610440015792846,0.6120949983596801,0.613505005836486
edm2xxl-cfg_0_inf,1.9,0.7674199938774101,0.768840014934539,0.771019995212554,0.595875024795532,0.5971350073814391,0.6030250191688531
edm2xxl-cfg_0_inf,2.0,0.7747200131416321,0.777159988880157,0.778479993343353,0.5838350057601921,0.586504995822906,0.5901250243186951
edm2xxl-cfg_0_inf,2.1,0.780120015144348,0.7836999893188471,0.7855399847030641,0.571550011634826,0.577494978904724,0.578379988670349
edm2xxl-cfg_0_inf,2.2,0.786059975624084,0.7881199717521661,0.790059983730316,0.5595800280570981,0.56528502702713,0.566529989242553
edm2xxl-cfg_0_inf,2.3,0.7909600138664241,0.791419982910156,0.7918599843978881,0.549465000629425,0.550949990749359,0.551784992218017
edm2xxl-cfg_0_inf,2.4,0.7940599918365471,0.7950000166893001,0.796859979629516,0.5375350117683411,0.540584981441497,0.5443099737167351
edm2xxl-cfg_0_inf,2.5,0.797339975833892,0.7983400225639341,0.7995799779891961,0.525160014629364,0.526634991168975,0.529940009117126
edm2xxl-cfg_0_inf,2.6,0.7961800098419191,0.7984399795532221,0.7990400195121761,0.5150849819183351,0.517579972743988,0.520709991455078
edm2xxl-cfg_0_inf,2.7,0.798879981040954,0.798959970474243,0.799380004405975,0.5023900270462031,0.508165001869201,0.509485006332397
edm2xxl-cfg_0_inf,2.8,0.7984600067138671,0.7996799945831291,0.8004599809646601,0.49334999918937605,0.49748501181602406,0.500609993934631
edm2xxl-cfg_0_inf,2.9,0.7963600158691401,0.7979599833488461,0.8002799749374391,0.482809990644454,0.48899999260902405,0.49066999554634005
edm2xxl-cfg_0_inf,3.0,0.7970399856567381,0.7972800135612481,0.7987200021743771,0.47584000229835505,0.47914001345634405,0.483090013265609
edm2xxl-cfg_0_inf,3.1,0.7953000068664551,0.797360002994537,0.7973799705505371,0.46950501203536904,0.47133499383926303,0.472344994544982
edm2xxl-cfg_0_inf,3.2,0.7929199934005731,0.7947199940681451,0.79475998878479,0.45871999859809803,0.46037000417709306,0.46125000715255704
edm2xxl-cfg_0_inf,3.3,0.7942199707031251,0.7942600250244141,0.794960021972656,0.45075500011444003,0.45249000191688504,0.45298498868942205
edm2xxl-cfg_0_inf,3.4,0.7920600175857541,0.7924200296401971,0.7928799986839291,0.442485004663467,0.44332501292228704,0.44536000490188604
edm2xxl-cfg_0_inf,3.5,0.7888799905776971,0.790059983730316,0.7932800054550171,0.435530006885528,0.436430007219314,0.43674001097679105
edm2xxl-cfg_0_inf,3.6,0.7871800065040581,0.787500023841857,0.787859976291656,0.42830500006675704,0.428754985332489,0.42969998717308006
edm2xxl-cfg_0_inf,3.7,0.783860027790069,0.785480022430419,0.785480022430419,0.42239001393318104,0.422500014305114,0.42267000675201405
edm2xxl-cfg_0_inf,3.8,0.780399978160858,0.7822999954223631,0.7845000028610231,0.41302001476287803,0.41369500756263705,0.416480004787445
edm2xxl-cfg_0_inf,3.9,0.777840018272399,0.780520021915435,0.783379971981048,0.40669998526573103,0.407429993152618,0.411915004253387
edm2xxl-cfg_0_inf,4.0,0.773999989032745,0.7767400145530701,0.7800599932670591,0.397570013999938,0.39800500869750904,0.40492999553680403
edm2xxl-icfg_0.85_5.00,1.0,0.5282599925994871,0.529959976673126,0.5300999879837031,0.682245016098022,0.6828200221061701,0.682955026626586
edm2xxl-icfg_0.85_5.00,1.1,0.554419994354248,0.55510002374649,0.555760025978088,0.681635022163391,0.682955026626586,0.683589994907379
edm2xxl-icfg_0.85_5.00,1.2,0.577520012855529,0.579680025577545,0.580099999904632,0.6808199882507321,0.682325005531311,0.6831750273704521
edm2xxl-icfg_0.85_5.00,1.3,0.5991799831390381,0.600740015506744,0.6025199890136711,0.679740011692047,0.682874977588653,0.6832150220870971
edm2xxl-icfg_0.85_5.00,1.4,0.6199600100517271,0.6208999752998351,0.6210200190544121,0.67985999584198,0.680835008621215,0.681129992008209
edm2xxl-icfg_0.85_5.00,1.5,0.6376600265502931,0.6377400159835811,0.6388199925422661,0.679295003414154,0.6793799996376031,0.680474996566772
edm2xxl-icfg_0.85_5.00,1.6,0.651300013065338,0.652939975261688,0.6533399820327751,0.6769499778747551,0.6783599853515621,0.679284989833831
edm2xxl-icfg_0.85_5.00,1.7,0.6647400259971611,0.666519999504089,0.669200003147125,0.675650000572204,0.677590012550354,0.677715003490448
edm2xxl-icfg_0.85_5.00,1.8,0.677020013332366,0.6775599718093871,0.680419981479644,0.67332500219345,0.674205005168914,0.674465000629425
edm2xxl-icfg_0.85_5.00,1.9,0.6876199841499321,0.6901000142097471,0.6906999945640561,0.670639991760253,0.671679973602294,0.672235012054443
edm2xxl-icfg_0.85_5.00,2.0,0.696659982204437,0.6985200047492981,0.7001799941062921,0.668645024299621,0.6689149737358091,0.670844972133636
edm2xxl-icfg_0.85_5.00,2.1,0.705179989337921,0.7056999802589411,0.70796000957489,0.6653649806976311,0.665790021419525,0.6669849753379821
edm2xxl-icfg_0.85_5.00,2.2,0.7142400145530701,0.714280009269714,0.7150800228118891,0.663185000419616,0.6641849875450131,0.664600014686584
edm2xxl-icfg_0.85_5.00,2.3,0.7201799750328061,0.7206400036811821,0.7210199832916261,0.65767502784729,0.6601349711418151,0.661390006542205
edm2xxl-icfg_0.85_5.00,2.4,0.7254999876022331,0.726260006427764,0.7283800244331361,0.654995024204254,0.6555150151252741,0.6590549945831291
edm2xxl-icfg_0.85_5.00,2.5,0.728340029716491,0.7309600114822381,0.732479989528656,0.652130007743835,0.652719974517822,0.6550049781799311
edm2xxl-icfg_0.85_5.00,2.6,0.7341200113296501,0.73444002866745,0.735819995403289,0.6481299996376031,0.649074971675872,0.6512349843978881
edm2xxl-icfg_0.85_5.00,2.7,0.7383599877357481,0.738399982452392,0.7403399944305421,0.6454250216484071,0.646375000476837,0.6488549709320061
edm2xxl-icfg_0.85_5.00,2.8,0.7411000132560731,0.7420600056648251,0.7453200221061701,0.6429700255393981,0.643589973449707,0.645940005779266
edm2xxl-icfg_0.85_5.00,2.9,0.743939995765686,0.744700014591217,0.747280001640319,0.63911497592926,0.639344990253448,0.642404973506927
edm2xxl-icfg_0.85_5.00,3.0,0.7461199760437011,0.746720016002655,0.750159978866577,0.635095000267028,0.635874986648559,0.6384950280189511
edm2xxl-icfg_0.85_5.00,3.1,0.7476400136947631,0.7491800189018251,0.751320004463195,0.63188499212265,0.633520007133483,0.6347749829292291
edm2xxl-icfg_0.85_5.00,3.2,0.750919997692108,0.75187999010086,0.753799974918365,0.6289399862289421,0.6298249959945671,0.6305800080299371
edm2xxl-icfg_0.85_5.00,3.3,0.7520200014114381,0.7529000043869011,0.754000008106231,0.6244149804115291,0.627250015735626,0.627640008926391
edm2xxl-icfg_0.85_5.00,3.4,0.7543399930000301,0.755259990692138,0.7565400004386901,0.6209449768066401,0.6242899894714351,0.624395012855529
edm2xxl-icfg_0.85_5.00,3.5,0.753620028495788,0.7548800110816951,0.7573800086975091,0.6168000102043151,0.6193550229072571,0.6200600266456601
edm2xxl-icfg_0.85_5.00,3.6,0.7549800276756281,0.755219995975494,0.7575600147247311,0.613685011863708,0.6152799725532531,0.6169750094413751
edm2xxl-icfg_0.85_5.00,3.7,0.7554799914360041,0.7556800246238701,0.7591199874877931,0.612055003643035,0.612155020236969,0.6131899952888481
edm2xxl-icfg_0.85_5.00,3.8,0.756200015544891,0.7584400177001951,0.758780002593994,0.6088600158691401,0.609709978103637,0.61004501581192
edm2xxl-icfg_0.85_5.00,3.9,0.7570000290870661,0.758199989795684,0.7593200206756591,0.6041100025177001,0.6054450273513791,0.606854975223541
edm2xxl-icfg_0.85_5.00,4.0,0.757820010185241,0.7582399845123291,0.758300006389617,0.6018800139427181,0.602044999599456,0.603460013866424


==> figures/imagenet512/metrics/guidance_vs_pr-vgg16.txt <==
label,g,p_min,p_median,p_max,r_min,r_median,r_max
edm2s-cfg_0_inf,1.0,0.25982001423835704,0.262160003185272,0.26554000377655,0.569935023784637,0.5766549706459041,0.581319987773895
edm2s-cfg_0_inf,1.1,0.24609999358654003,0.25332000851631103,0.25523999333381603,0.5848699808120721,0.586125016212463,0.59008502960205
edm2s-cfg_0_inf,1.2,0.23863999545574102,0.245660006999969,0.24767999351024603,0.593879997730255,0.597699999809265,0.598919987678527
edm2s-cfg_0_inf,1.3,0.229560002684593,0.233720004558563,0.23776000738143901,0.601369976997375,0.604600012302398,0.604804992675781
edm2s-cfg_0_inf,1.4,0.22033999860286702,0.22611999511718703,0.22874000668525601,0.609449982643127,0.610970020294189,0.612950026988983
edm2s-cfg_0_inf,1.5,0.214460000395774,0.21913999319076502,0.22057999670505501,0.61185997724533,0.615649998188018,0.618210017681121
edm2s-cfg_0_inf,1.6,0.20917999744415203,0.21320000290870603,0.21354000270366602,0.618939995765686,0.6198300123214721,0.621245026588439
edm2s-cfg_0_inf,1.7,0.20343999564647602,0.20627999305725,0.20834000408649403,0.619494974613189,0.619880020618438,0.6237249970436091
edm2s-cfg_0_inf,1.8,0.19794000685214902,0.20134000480175002,0.20146000385284402,0.618834972381591,0.622505009174346,0.626034975051879
edm2s-cfg_0_inf,1.9,0.191420003771781,0.19587999582290602,0.196319997310638,0.619345009326934,0.6250399947166441,0.6251749992370601
edm2s-cfg_0_inf,2.0,0.187279999256134,0.190080001950263,0.19257999956607802,0.615040004253387,0.622255027294158,0.627260029315948
edm2s-cfg_0_inf,2.1,0.18221999704837802,0.18743999302387201,0.18748000264167702,0.61822497844696,0.622685015201568,0.623354971408844
edm2s-cfg_0_inf,2.2,0.177799999713897,0.18092000484466503,0.18320000171661302,0.6145750284194941,0.6174299716949461,0.62321001291275
edm2s-cfg_0_inf,2.3,0.173979997634887,0.17749999463558103,0.17880000174045502,0.613229990005493,0.613274991512298,0.623640000820159
edm2s-cfg_0_inf,2.4,0.16990000009536702,0.171320006251335,0.17396000027656502,0.6066100001335141,0.608730018138885,0.612670004367828
edm2s-cfg_0_inf,2.5,0.16444000601768402,0.167539998888969,0.169839993119239,0.603569984436035,0.6068350076675411,0.608134984970092
edm2s-cfg_0_inf,2.6,0.162320002913475,0.16534000635147,0.16697999835014302,0.594254970550537,0.602349996566772,0.6029750108718871
edm2s-cfg_0_inf,2.7,0.15894000232219602,0.16040000319480802,0.163560003042221,0.5864899754524231,0.596719980239868,0.600149989128112
edm2s-cfg_0_inf,2.8,0.155340000987052,0.155959993600845,0.158260002732276,0.577064990997314,0.591584980487823,0.593559980392456
edm2s-cfg_0_inf,2.9,0.153559997677803,0.15369999408721902,0.154479995369911,0.576995015144348,0.5865899920463561,0.588654994964599
edm2s-cfg_0_inf,3.0,0.149120002985,0.149979993700981,0.15090000629425002,0.5686600208282471,0.579595029354095,0.581820011138916
edm2s-cfg_0_inf,3.1,0.146200001239776,0.14625999331474301,0.14861999452114102,0.560275018215179,0.571534991264343,0.573294997215271
edm2s-cfg_0_inf,3.2,0.142719998955726,0.144639998674392,0.147459998726844,0.5445200204849241,0.56317001581192,0.5673699975013731
edm2s-cfg_0_inf,3.3,0.13952000439167,0.141959995031356,0.14287999272346402,0.537424981594085,0.546774983406066,0.556635022163391
edm2s-cfg_0_inf,3.4,0.13740000128746002,0.13901999592781,0.13979999721050201,0.529744982719421,0.535274982452392,0.547580003738403
edm2s-cfg_0_inf,3.5,0.134440004825592,0.13594000041484802,0.13699999451637201,0.5209000110626221,0.524384975433349,0.538585007190704
edm2s-cfg_0_inf,3.6,0.131139993667602,0.132339999079704,0.134039998054504,0.5174099802970881,0.5185499787330621,0.529439985752105
edm2s-cfg_0_inf,3.7,0.12982000410556702,0.130539998412132,0.130999997258186,0.507759988307952,0.510550022125244,0.516279995441436
edm2s-cfg_0_inf,3.8,0.12761999666690801,0.128279998898506,0.12849999964237202,0.49535000324249207,0.5011550188064571,0.5100299715995781
edm2s-cfg_0_inf,3.9,0.125780001282691,0.126240000128746,0.12635999917984,0.48681500554084706,0.49528500437736506,0.49530500173568703
edm2s-cfg_0_inf,4.0,0.12467999756336201,0.12506000697612701,0.12557999789714802,0.47572499513626104,0.48495501279830905,0.48721501231193504
edm2s-icfg_0.42_2.90,1.0,0.25982001423835704,0.262160003185272,0.26554000377655,0.569935023784637,0.5766549706459041,0.581319987773895
edm2s-icfg_0.42_2.90,1.1,0.25229999423027,0.255919992923736,0.259359985589981,0.583999991416931,0.585739970207214,0.5920500159263611
edm2s-icfg_0.42_2.90,1.2,0.24549999833106903,0.249799996614456,0.254720002412796,0.595934987068176,0.598730027675628,0.60342001914978
edm2s-icfg_0.42_2.90,1.3,0.24007999897003102,0.24478000402450503,0.24729999899864102,0.6058300137519831,0.6095449924468991,0.6157100200653071
edm2s-icfg_0.42_2.90,1.4,0.23576000332832303,0.239460006356239,0.240920007228851,0.6145300269126891,0.6204699873924251,0.62414002418518
edm2s-icfg_0.42_2.90,1.5,0.23063999414443903,0.234919995069503,0.235180005431175,0.623544991016387,0.6305249929428101,0.6322699785232541
edm2s-icfg_0.42_2.90,1.6,0.226160004734992,0.229059994220733,0.23153999447822501,0.632945001125335,0.639240026473999,0.6399400234222411
edm2s-icfg_0.42_2.90,1.7,0.22123999893665303,0.22429999709129303,0.22587999701499903,0.6403700113296501,0.6464099884033201,0.646574974060058
edm2s-icfg_0.42_2.90,1.8,0.21731999516487102,0.22071999311447102,0.22122000157833102,0.645869970321655,0.6528999805450441,0.6540399789810181
edm2s-icfg_0.42_2.90,1.9,0.213339999318122,0.21547999978065402,0.21683999896049502,0.650439977645874,0.658940017223358,0.659364998340606
edm2s-icfg_0.42_2.90,2.0,0.20832000672817202,0.21111999452114102,0.212400004267692,0.654940009117126,0.665050029754638,0.665440022945404
edm2s-icfg_0.42_2.90,2.1,0.20537999272346402,0.20720000565052002,0.20839999616146002,0.661414980888366,0.669300019741058,0.671355009078979
edm2s-icfg_0.42_2.90,2.2,0.20243999361991802,0.20284000039100603,0.205200001597404,0.663945019245147,0.6719750165939331,0.6755849719047541
edm2s-icfg_0.42_2.90,2.3,0.19845999777317003,0.199100002646446,0.200340002775192,0.665024995803833,0.67493999004364,0.6794250011444091
edm2s-icfg_0.42_2.90,2.4,0.19524000585079102,0.195680007338523,0.19672000408172602,0.6684499979019161,0.6756349802017211,0.68154501914978
edm2s-icfg_0.42_2.90,2.5,0.19251999258995,0.192760005593299,0.19310000538825903,0.671630024909973,0.677389979362487,0.68419998884201
edm2s-icfg_0.42_2.90,2.6,0.187920004129409,0.18919999897480003,0.189480006694793,0.6726499795913691,0.6788449883460991,0.684395015239715
edm2s-icfg_0.42_2.90,2.7,0.18366000056266701,0.185939997434616,0.18612000346183702,0.674414992332458,0.681644976139068,0.687680006027221
edm2s-icfg_0.42_2.90,2.8,0.17982000112533503,0.181679993867874,0.18286000192165303,0.676100015640258,0.681684970855712,0.6876649856567381
edm2s-icfg_0.42_2.90,2.9,0.177320003509521,0.179020002484321,0.179240003228187,0.676029980182647,0.6814550161361691,0.6890299916267391
edm2s-icfg_0.42_2.90,3.0,0.173859998583793,0.175479993224143,0.17564000189304302,0.675899982452392,0.6808699965476991,0.6903949975967401
edm2s-icfg_0.42_2.90,3.1,0.17148000001907301,0.171800002455711,0.173020005226135,0.6759600043296811,0.679645001888275,0.689355015754699
edm2s-icfg_0.42_2.90,3.2,0.168779999017715,0.168860003352165,0.169259995222091,0.6756100058555601,0.680124998092651,0.688035011291503
edm2s-icfg_0.42_2.90,3.3,0.164719998836517,0.16628000140190102,0.166559994220733,0.675514996051788,0.6804699897766111,0.6868100166320801
edm2s-icfg_0.42_2.90,3.4,0.160980001091957,0.163279995322227,0.16346000134944902,0.67392498254776,0.6779400110244751,0.683714985847473
edm2s-icfg_0.42_2.90,3.5,0.15921999514102902,0.159260004758834,0.16067999601364102,0.672029972076416,0.6775799989700311,0.681089997291564
edm2s-icfg_0.42_2.90,3.6,0.156120002269744,0.15613999962806702,0.15744000673294,0.672339975833892,0.6766700148582451,0.677044987678527
edm2s-icfg_0.42_2.90,3.7,0.153040006756782,0.15384000539779602,0.15518000721931402,0.6700000166893001,0.673240005970001,0.673979997634887
edm2s-icfg_0.42_2.90,3.8,0.150839999318122,0.15104000270366602,0.15226000547409002,0.668820023536682,0.670090019702911,0.672514975070953
edm2s-icfg_0.42_2.90,3.9,0.14740000665187802,0.149759992957115,0.15102000534534402,0.6653649806976311,0.667805016040802,0.6687049865722651
edm2s-icfg_0.42_2.90,4.0,0.14530000090599002,0.14727999269962302,0.14857999980449602,0.661795020103454,0.663514971733093,0.664855003356933
edm2xxl-cfg_0_inf,1.0,0.25088000297546303,0.25211998820304804,0.253760010004043,0.6172299981117241,0.617320001125335,0.621320009231567
edm2xxl-cfg_0_inf,1.1,0.239179998636245,0.239539995789527,0.24208000302314703,0.625440001487731,0.6265050172805781,0.631049990653991
edm2xxl-cfg_0_inf,1.2,0.22667999565601302,0.228479996323585,0.23362000286579102,0.6348050236701961,0.6367499828338621,0.6426399946212761
edm2xxl-cfg_0_inf,1.3,0.21882000565528803,0.21994000673294,0.22499999403953502,0.641240000724792,0.644289970397949,0.648164987564086
edm2xxl-cfg_0_inf,1.4,0.21170000731945002,0.213499993085861,0.21760000288486403,0.64563500881195,0.64955997467041,0.651679992675781
edm2xxl-cfg_0_inf,1.5,0.20370000600814803,0.205799996852874,0.209120005369186,0.6520000100135801,0.6527050137519831,0.6575099825859071
edm2xxl-cfg_0_inf,1.6,0.19784000515937802,0.19881999492645203,0.20229999721050201,0.6539149880409241,0.6564999818801881,0.6644399762153621
edm2xxl-cfg_0_inf,1.7,0.19210000336170102,0.194959998130798,0.19636000692844302,0.6510350108146661,0.6516649723052971,0.6633250117301941
edm2xxl-cfg_0_inf,1.8,0.18817999958992002,0.189500004053115,0.19004000723361902,0.649145007133483,0.656539976596832,0.6567199826240541
edm2xxl-cfg_0_inf,1.9,0.180840000510215,0.18209999799728302,0.18272000551223702,0.6538950204849241,0.6539649963378901,0.654205024242401
edm2xxl-cfg_0_inf,2.0,0.175559997558593,0.17659999430179502,0.17759999632835302,0.6511600017547601,0.6526749730110161,0.6548500061035151
edm2xxl-cfg_0_inf,2.1,0.16857999563217102,0.172319993376731,0.172900006175041,0.6447700262069701,0.648039996623992,0.6508100032806391
edm2xxl-cfg_0_inf,2.2,0.163859993219375,0.167539998888969,0.167820006608963,0.640055000782012,0.642705023288726,0.643329977989196
edm2xxl-cfg_0_inf,2.3,0.16016000509262002,0.163059994578361,0.164480000734329,0.628165006637573,0.6348050236701961,0.6369749903678891
edm2xxl-cfg_0_inf,2.4,0.156200006604194,0.158519998192787,0.15906000137329102,0.627155005931854,0.6291350126266481,0.629350006580352
edm2xxl-cfg_0_inf,2.5,0.154039993882179,0.15421999990940002,0.155379995703697,0.6226400136947631,0.624695003032684,0.6260600090026851
edm2xxl-cfg_0_inf,2.6,0.15015999972820201,0.15027999877929601,0.15126000344753202,0.615170001983642,0.622680008411407,0.6245650053024291
edm2xxl-cfg_0_inf,2.7,0.14531999826431202,0.14699999988079002,0.147660002112388,0.604065001010894,0.612214982509613,0.6167749762535091
edm2xxl-cfg_0_inf,2.8,0.14173999428749,0.142440006136894,0.145359992980957,0.600610017776489,0.604245007038116,0.6068350076675411
edm2xxl-cfg_0_inf,2.9,0.13842000067234,0.13862000405788402,0.141440004110336,0.591655015945434,0.5993099808692931,0.599714994430542
edm2xxl-cfg_0_inf,3.0,0.13483999669551802,0.134920001029968,0.137419998645782,0.5858550071716301,0.587734997272491,0.596005022525787
edm2xxl-cfg_0_inf,3.1,0.130840003490448,0.13164000213146201,0.132939994335174,0.57897001504898,0.58449500799179,0.5859100222587581
edm2xxl-cfg_0_inf,3.2,0.128340005874633,0.128580003976821,0.130400002002716,0.565010011196136,0.566275000572204,0.576894998550415
edm2xxl-cfg_0_inf,3.3,0.125640004873275,0.126080006361007,0.12654000520706102,0.5568799972534181,0.561995029449462,0.5633500218391411
edm2xxl-cfg_0_inf,3.4,0.12229999899864101,0.12455999851226801,0.125019997358322,0.5498499870300291,0.55587500333786,0.5572550296783441
edm2xxl-cfg_0_inf,3.5,0.11940000206232002,0.12065999954938801,0.121919997036457,0.5451250076293941,0.545445024967193,0.547969996929168
edm2xxl-cfg_0_inf,3.6,0.11702000349760001,0.11847999691963101,0.120319999754428,0.5369300246238701,0.538004994392395,0.5436300039291381
edm2xxl-cfg_0_inf,3.7,0.11463999748229901,0.11584000289440101,0.11620000004768301,0.5245649814605711,0.5260850191116331,0.5354650020599361
edm2xxl-cfg_0_inf,3.8,0.112839996814727,0.11320000141859,0.11463999748229901,0.518315017223358,0.519344985485076,0.5210499763488771
edm2xxl-cfg_0_inf,3.9,0.110079996287822,0.111060000956058,0.11225999891757901,0.5088700056076051,0.509204983711242,0.514320015907287
edm2xxl-cfg_0_inf,4.0,0.10853999853134101,0.10902000218629801,0.111060000956058,0.49713999032974204,0.49960500001907304,0.5021650195121761
edm2xxl-icfg_0.28_1.61,1.0,0.250860005617141,0.252059996128082,0.253760010004043,0.612640023231506,0.617320001125335,0.621309995651245
edm2xxl-icfg_0.28_1.61,1.1,0.24556000530719702,0.24794000387191703,0.249439999461174,0.621510028839111,0.6261249780654901,0.6319950222969051
edm2xxl-icfg_0.28_1.61,1.2,0.24014000594615903,0.24313999712467102,0.24478000402450503,0.629050016403198,0.633475005626678,0.640754997730255
edm2xxl-icfg_0.28_1.61,1.3,0.236619994044303,0.238340005278587,0.240180000662803,0.6379849910736081,0.642120003700256,0.649940013885498
edm2xxl-icfg_0.28_1.61,1.4,0.23197999596595703,0.234200000762939,0.23535999655723502,0.645630002021789,0.649335026741027,0.655470013618469
edm2xxl-icfg_0.28_1.61,1.5,0.227379992604255,0.22874000668525601,0.231260001659393,0.652819991111755,0.655239999294281,0.6636300086975091
edm2xxl-icfg_0.28_1.61,1.6,0.22375999391078902,0.224940001964569,0.22801999747753102,0.6595249772071831,0.662220001220703,0.668945014476776
edm2xxl-icfg_0.28_1.61,1.7,0.22011999785900102,0.22011999785900102,0.22424000501632602,0.665000021457672,0.6684349775314331,0.673985004425048
edm2xxl-icfg_0.28_1.61,1.8,0.21656000614166201,0.21707999706268302,0.21938000619411402,0.67194002866745,0.672129988670349,0.6797549724578851
edm2xxl-icfg_0.28_1.61,1.9,0.21301999688148401,0.213499993085861,0.21673999726772303,0.676079988479614,0.6771299839019771,0.684599995613098
edm2xxl-icfg_0.28_1.61,2.0,0.20999999344348902,0.210079997777938,0.212400004267692,0.6793550252914421,0.679970026016235,0.688839972019195
edm2xxl-icfg_0.28_1.61,2.1,0.20566000044345803,0.206919997930526,0.20997999608516602,0.683484971523284,0.683945000171661,0.6915150284767151
edm2xxl-icfg_0.28_1.61,2.2,0.202859997749328,0.203999996185302,0.206679999828338,0.687174975872039,0.6876950263977051,0.6938599944114681
edm2xxl-icfg_0.28_1.61,2.3,0.19828000664710901,0.200220003724098,0.20209999382495802,0.689734995365142,0.6898450255393981,0.695924997329711
edm2xxl-icfg_0.28_1.61,2.4,0.19553999602794603,0.196940004825592,0.19774000346660603,0.691479980945587,0.692565023899078,0.6981099843978881
edm2xxl-icfg_0.28_1.61,2.5,0.19159999489784202,0.19251999258995,0.19487999379634802,0.692664980888366,0.6942700147628781,0.701695024967193
edm2xxl-icfg_0.28_1.61,2.6,0.188260003924369,0.18907999992370603,0.19110000133514402,0.692484974861145,0.6927800178527831,0.703010022640228
edm2xxl-icfg_0.28_1.61,2.7,0.18464000523090301,0.18675999343395203,0.18867999315261802,0.6907749772071831,0.6948750019073481,0.701865017414093
edm2xxl-icfg_0.28_1.61,2.8,0.18199999630451202,0.18478000164031902,0.18551999330520602,0.6905000209808351,0.696205019950866,0.701460003852844
edm2xxl-icfg_0.28_1.61,2.9,0.178499996662139,0.180800005793571,0.183980002999305,0.6907500028610231,0.6959099769592281,0.701515018939971
edm2xxl-icfg_0.28_1.61,3.0,0.176579996943473,0.17786000669002502,0.18065999448299402,0.695540010929107,0.700900018215179,1.0
edm2xxl-icfg_0.28_1.61,3.1,0.174480006098747,0.17467999458312902,0.17786000669002502,0.694254994392395,0.700675010681152,1.0
edm2xxl-icfg_0.28_1.61,3.2,0.17114000022411302,0.17224000394344302,0.174960002303123,0.693445026874542,0.697844982147216,1.0
edm2xxl-icfg_0.28_1.61,3.3,0.16891999542713101,0.170000001788139,0.17222000658512102,0.691649973392486,0.696375012397766,1.0
edm2xxl-icfg_0.28_1.61,3.4,0.16662000119686102,0.16733999550342502,0.169119998812675,0.6904799938201901,0.6957049965858461,1.0
edm2xxl-icfg_0.28_1.61,3.5,0.16422000527381803,0.164379999041557,0.166679993271827,0.688669979572296,0.6936349868774411,1.0
edm2xxl-icfg_0.28_1.61,3.6,0.160980001091957,0.16201999783515902,0.163259997963905,0.6841049790382381,0.686954975128173,0.690569996833801
edm2xxl-icfg_0.28_1.61,3.7,0.158680006861686,0.15919999778270702,0.16087999939918501,0.681185007095336,0.684249997138977,0.6875950098037721
edm2xxl-icfg_0.28_1.61,3.8,0.156479999423027,0.15737999975681302,0.15797999501228302,0.6769199967384331,0.6817849874496461,0.686209976673126
edm2xxl-icfg_0.28_1.61,3.9,0.153999999165534,0.15554000437259602,0.15591999888420102,0.6732850074768061,0.679319977760314,0.6814000010490411
edm2xxl-icfg_0.28_1.61,4.0,0.151559993624687,0.15299999713897702,0.153559997677803,0.67714500427246,0.678484976291656,1.0


==> figures/imagenet512/metrics/imagenet512-ablation_graphs_A.txt <==
label,idx_start,idx_stop,sigma_start,sigma_stop,fid_min,fid_median,fid_max
edm2s-a,0,21,80.00000,0.41500,4.65881,4.72259,4.72630
edm2s-a,1,21,66.93100,0.41500,4.61959,4.68890,4.71042
edm2s-a,2,21,55.73600,0.41500,4.54822,4.64077,4.64461
edm2s-a,3,21,46.18600,0.41500,4.48552,4.55711,4.57639
edm2s-a,4,21,38.07500,0.41500,4.37120,4.46144,4.46791
edm2s-a,5,21,31.21600,0.41500,4.25055,4.34190,4.34354
edm2s-a,6,21,25.44500,0.41500,4.09927,4.16025,4.17793
edm2s-a,7,21,20.61400,0.41500,3.89157,3.95981,4.01324
edm2s-a,8,21,16.59100,0.41500,3.66216,3.74477,3.76160
edm2s-a,9,21,13.26100,0.41500,3.39990,3.45495,3.47288
edm2s-a,10,21,10.52100,0.41500,3.09842,3.14036,3.15611
edm2s-a,11,21,8.28200,0.41500,2.73202,2.78678,2.80267
edm2s-a,12,21,6.46400,0.41500,2.39839,2.42062,2.45366
edm2s-a,13,21,4.99900,0.41500,2.03478,2.05305,2.11180
edm2s-a,14,21,3.82900,0.41500,1.78012,1.79459,1.83969
edm2s-a,15,21,2.90200,0.41500,1.67613,1.67632,1.70813
edm2s-a,16,21,2.17400,0.41500,1.77818,1.78708,1.81130
edm2s-a,17,21,1.60900,0.41500,2.18576,2.18883,2.19154
edm2s-a,18,21,1.17400,0.41500,2.89574,2.90930,2.91366
edm2s-a,19,21,0.84500,0.41500,3.88114,3.92194,3.92667
edm2s-a,20,21,0.59800,0.41500,4.99381,5.07957,5.07965
edm2s-a,21,21,0.41500,0.41500,6.03854,6.12157,6.12651
edm2xxl-a,0,22,80.00000,0.28300,5.45571,5.50855,5.56139
edm2xxl-a,1,22,66.93100,0.28300,5.41804,5.47964,5.54123
edm2xxl-a,2,22,55.73600,0.28300,5.36027,5.42296,5.48564
edm2xxl-a,3,22,46.18600,0.28300,5.29544,5.35580,5.41616
edm2xxl-a,4,22,38.07500,0.28300,5.20467,5.25231,5.29995
edm2xxl-a,5,22,31.21600,0.28300,5.05470,5.16119,5.16303
edm2xxl-a,6,22,25.44500,0.28300,4.89084,5.01149,5.02438
edm2xxl-a,7,22,20.61400,0.28300,4.70017,4.79769,4.80664
edm2xxl-a,8,22,16.59100,0.28300,4.48619,4.57694,4.60641
edm2xxl-a,9,22,13.26100,0.28300,4.20678,4.26039,4.31400
edm2xxl-a,10,22,10.52100,0.28300,3.87496,3.98612,4.01244
edm2xxl-a,11,22,8.28200,0.28300,3.48263,3.57458,3.64543
edm2xxl-a,12,22,6.46400,0.28300,3.07731,3.13801,3.17171
edm2xxl-a,13,22,4.99900,0.28300,2.62630,2.65335,2.73392
edm2xxl-a,14,22,3.82900,0.28300,2.19015,2.21618,2.28864
edm2xxl-a,15,22,2.90200,0.28300,1.82121,1.84146,1.88760
edm2xxl-a,16,22,2.17400,0.28300,1.53384,1.57216,1.60316
edm2xxl-a,17,22,1.60900,0.28300,1.40095,1.43544,1.45054
edm2xxl-a,18,22,1.17400,0.28300,1.43638,1.46306,1.46344
edm2xxl-a,19,22,0.84500,0.28300,1.66558,1.66812,1.69912
edm2xxl-a,20,22,0.59800,0.28300,2.04323,2.07033,2.11863
edm2xxl-a,21,22,0.41500,0.28300,2.52175,2.56328,2.61894
edm2xxl-a,22,22,0.28300,0.28300,2.96429,3.01993,3.07443


==> figures/imagenet512/metrics/imagenet512-ablation_graphs_B.txt <==
label,idx_start,idx_stop,sigma_start,sigma_stop,fid_min,fid_median,fid_max
edm2s-a,15,15,2.90200,2.90200,4.36253,4.36345,4.39409
edm2s-a,15,16,2.90200,2.17400,2.96779,3.00311,3.00393
edm2s-a,15,17,2.90200,1.60900,2.25288,2.27576,2.28476
edm2s-a,15,18,2.90200,1.17400,1.90631,1.91953,1.94923
edm2s-a,15,19,2.90200,0.84500,1.75434,1.76055,1.79704
edm2s-a,15,20,2.90200,0.59800,1.69355,1.69597,1.73169
edm2s-a,15,21,2.90200,0.41500,1.67613,1.67632,1.70813
edm2s-a,15,22,2.90200,0.28300,1.67490,1.67660,1.70328
edm2s-a,15,23,2.90200,0.18900,1.67858,1.68119,1.70514
edm2s-a,15,24,2.90200,0.12300,1.68357,1.68686,1.70823
edm2s-a,15,25,2.90200,0.07700,1.68739,1.69214,1.71214
edm2s-a,15,26,2.90200,0.04700,1.69004,1.69585,1.71551
edm2s-a,15,27,2.90200,0.02800,1.69159,1.69751,1.71690
edm2s-a,15,28,2.90200,0.01600,1.69352,1.69949,1.71858
edm2s-a,15,29,2.90200,0.00800,1.69409,1.69996,1.71935
edm2s-a,15,30,2.90200,0.00400,1.69449,1.70024,1.71971
edm2s-a,15,31,2.90200,0.00200,1.69586,1.70089,1.72063
edm2xxl-a,17,17,1.60900,1.60900,2.15962,2.17455,2.21624
edm2xxl-a,17,18,1.60900,1.17400,1.66475,1.68651,1.70774
edm2xxl-a,17,19,1.60900,0.84500,1.47103,1.50595,1.50751
edm2xxl-a,17,20,1.60900,0.59800,1.41151,1.44357,1.45594
edm2xxl-a,17,21,1.60900,0.41500,1.39705,1.43285,1.44567
edm2xxl-a,17,22,1.60900,0.28300,1.40095,1.43544,1.45054
edm2xxl-a,17,23,1.60900,0.18900,1.40936,1.44257,1.46074
edm2xxl-a,17,24,1.60900,0.12300,1.41865,1.45059,1.47059
edm2xxl-a,17,25,1.60900,0.07700,1.42701,1.45806,1.47947
edm2xxl-a,17,26,1.60900,0.04700,1.43353,1.46404,1.48584
edm2xxl-a,17,27,1.60900,0.02800,1.43760,1.46774,1.48990
edm2xxl-a,17,28,1.60900,0.01600,1.43994,1.46994,1.49250
edm2xxl-a,17,29,1.60900,0.00800,1.44187,1.47190,1.49450
edm2xxl-a,17,30,1.60900,0.00400,1.44451,1.47474,1.49731
edm2xxl-a,17,31,1.60900,0.00200,1.44840,1.46359,1.47877


==> figures/trajectory/traj_far.txt <==
15.000 -34.895 -21.558 -16.160 -12.306 -9.132 -6.324 -3.723 -1.230 1.230 3.723 6.324 9.132 12.306 16.160 21.558 34.895
14.101 -32.396 -19.876 -14.809 -11.192 -8.212 -5.577 -3.135 -0.795 1.513 3.853 6.295 8.931 11.910 15.527 20.594 33.114
13.249 -30.023 -18.280 -13.528 -10.135 -7.341 -4.868 -2.579 -0.384 1.781 3.976 6.266 8.738 11.532 14.926 19.678 31.421
12.442 -27.772 -16.767 -12.313 -9.133 -6.514 -4.197 -2.051 0.005 2.034 4.091 6.237 8.554 11.173 14.353 18.807 29.812
11.677 -25.636 -15.331 -11.161 -8.183 -5.731 -3.562 -1.553 0.373 2.273 4.199 6.209 8.378 10.830 13.808 17.978 28.283
10.953 -23.612 -13.971 -10.070 -7.284 -4.990 -2.961 -1.081 0.721 2.498 4.300 6.180 8.209 10.503 13.289 17.190 26.831
10.267 -21.694 -12.683 -9.036 -6.433 -4.289 -2.392 -0.636 1.048 2.709 4.393 6.150 8.047 10.191 12.794 16.440 25.452
9.619 -19.876 -11.463 -8.058 -5.628 -3.626 -1.856 -0.216 1.356 2.907 4.479 6.119 7.890 9.892 12.323 15.727 24.141
9.006 -18.155 -10.308 -7.134 -4.867 -3.001 -1.349 0.180 1.646 3.092 4.558 6.088 7.739 9.606 11.873 15.048 22.896
8.427 -16.526 -9.217 -6.260 -4.149 -2.410 -0.872 0.552 1.918 3.265 4.630 6.055 7.593 9.331 11.443 14.400 21.712
7.880 -14.985 -8.185 -5.435 -3.471 -1.854 -0.423 0.902 2.172 3.424 4.694 6.020 7.450 9.067 11.032 13.783 20.586
7.364 -13.528 -7.211 -4.656 -2.832 -1.331 -0.002 1.229 2.408 3.572 4.751 5.982 7.311 8.813 10.638 13.194 19.515
6.877 -12.150 -6.292 -3.923 -2.232 -0.839 0.393 1.534 2.628 3.707 4.800 5.942 7.174 8.567 10.260 12.630 18.495
6.418 -10.850 -5.426 -3.233 -1.668 -0.379 0.762 1.818 2.830 3.829 4.841 5.898 7.039 8.329 9.896 12.091 17.524
5.985 -9.623 -4.611 -2.585 -1.139 0.052 1.105 2.081 3.016 3.939 4.874 5.850 6.904 8.096 9.544 11.574 16.598
5.578 -8.467 -3.845 -1.978 -0.645 0.453 1.424 2.323 3.185 4.035 4.898 5.798 6.770 7.869 9.204 11.076 15.715
5.194 -7.378 -3.127 -1.410 -0.184 0.825 1.717 2.544 3.337 4.119 4.912 5.739 6.633 7.645 8.874 10.597 14.871
4.834 -6.354 -2.455 -0.880 0.243 1.168 1.986 2.744 3.471 4.188 4.916 5.675 6.495 7.423 8.551 10.134 14.064
4.495 -5.393 -1.828 -0.389 0.637 1.483 2.230 2.923 3.588 4.243 4.908 5.603 6.353 7.203 8.236 9.686 13.291
4.177 -4.494 -1.246 0.064 0.999 1.768 2.449 3.081 3.686 4.283 4.889 5.523 6.207 6.982 7.925 9.251 12.551
3.878 -3.654 -0.708 0.480 1.327 2.025 2.643 3.216 3.765 4.307 4.858 5.433 6.055 6.760 7.619 8.826 11.840
3.598 -2.873 -0.214 0.858 1.623 2.253 2.810 3.328 3.824 4.314 4.812 5.333 5.897 6.536 7.315 8.412 11.158
3.335 -2.151 0.236 1.198 1.884 2.450 2.951 3.416 3.863 4.304 4.753 5.222 5.731 6.308 7.012 8.006 10.503
3.089 -1.488 0.641 1.499 2.111 2.616 3.064 3.480 3.880 4.276 4.678 5.099 5.556 6.076 6.711 7.609 9.874
2.858 -0.884 1.001 1.760 2.303 2.751 3.149 3.519 3.875 4.228 4.587 4.964 5.373 5.839 6.410 7.219 9.269
2.643 -0.340 1.313 1.981 2.459 2.855 3.206 3.533 3.849 4.162 4.481 4.816 5.181 5.597 6.109 6.836 8.689
2.442 0.142 1.579 2.161 2.579 2.925 3.234 3.522 3.800 4.076 4.359 4.656 4.981 5.352 5.808 6.460 8.132
2.253 0.560 1.797 2.300 2.663 2.965 3.234 3.486 3.730 3.973 4.222 4.485 4.772 5.102 5.509 6.092 7.599
2.078 0.914 1.967 2.399 2.712 2.973 3.207 3.427 3.640 3.853 4.072 4.303 4.557 4.850 5.212 5.733 7.090
1.914 1.203 2.091 2.459 2.728 2.953 3.155 3.346 3.532 3.718 3.910 4.113 4.338 4.596 4.918 5.384 6.605
1.762 1.428 2.172 2.484 2.713 2.907 3.081 3.246 3.408 3.570 3.738 3.917 4.115 4.344 4.630 5.045 6.143
1.620 1.594 2.212 2.477 2.672 2.838 2.988 3.131 3.271 3.413 3.560 3.718 3.892 4.094 4.348 4.719 5.705
1.488 1.705 2.218 2.442 2.608 2.750 2.880 3.004 3.126 3.249 3.378 3.516 3.670 3.849 4.075 4.405 5.290
1.365 1.768 2.195 2.385 2.527 2.649 2.761 2.868 2.974 3.082 3.195 3.317 3.452 3.611 3.811 4.106 4.899
1.251 1.793 2.150 2.310 2.432 2.537 2.634 2.727 2.820 2.914 3.013 3.120 3.240 3.380 3.558 3.820 4.531
1.145 1.788 2.087 2.224 2.329 2.420 2.504 2.585 2.666 2.748 2.835 2.930 3.035 3.159 3.317 3.550 4.184
1.047 1.760 2.013 2.131 2.221 2.300 2.373 2.443 2.514 2.587 2.663 2.746 2.839 2.949 3.089 3.296 3.860
0.957 1.717 1.932 2.034 2.112 2.180 2.244 2.306 2.368 2.431 2.499 2.572 2.654 2.751 2.874 3.057 3.557
0.873 1.664 1.849 1.936 2.004 2.064 2.120 2.174 2.228 2.284 2.343 2.407 2.479 2.564 2.673 2.835 3.274
0.795 1.607 1.766 1.842 1.901 1.953 2.001 2.048 2.096 2.145 2.196 2.253 2.316 2.391 2.486 2.628 3.013
0.724 1.548 1.685 1.751 1.803 1.848 1.890 1.932 1.973 2.016 2.061 2.110 2.165 2.230 2.314 2.437 2.771
0.658 1.490 1.610 1.667 1.712 1.751 1.788 1.824 1.860 1.897 1.936 1.979 2.027 2.084 2.156 2.262 2.550
0.597 1.436 1.540 1.590 1.628 1.663 1.695 1.726 1.757 1.789 1.823 1.860 1.901 1.950 2.012 2.104 2.349
0.541 1.386 1.477 1.520 1.554 1.583 1.611 1.638 1.665 1.693 1.722 1.754 1.789 1.831 1.884 1.962 2.169
0.490 1.342 1.421 1.458 1.488 1.513 1.537 1.560 1.584 1.607 1.633 1.660 1.690 1.726 1.771 1.837 2.010
0.443 1.304 1.373 1.405 1.431 1.453 1.473 1.493 1.513 1.534 1.555 1.578 1.604 1.634 1.672 1.727 1.871
0.400 1.272 1.332 1.361 1.383 1.402 1.420 1.437 1.454 1.471 1.489 1.509 1.531 1.556 1.588 1.634 1.752
0.360 1.246 1.299 1.324 1.343 1.360 1.375 1.390 1.405 1.420 1.435 1.452 1.470 1.492 1.518 1.556 1.652
0.324 1.227 1.274 1.296 1.313 1.327 1.340 1.353 1.366 1.378 1.392 1.406 1.421 1.439 1.461 1.492 1.570
0.291 1.213 1.256 1.275 1.290 1.303 1.314 1.325 1.336 1.347 1.358 1.370 1.383 1.398 1.416 1.442 1.505
0.261 1.206 1.244 1.262 1.275 1.286 1.296 1.305 1.315 1.324 1.333 1.343 1.354 1.367 1.382 1.403 1.453
0.234 1.204 1.239 1.255 1.266 1.276 1.284 1.293 1.300 1.308 1.316 1.325 1.334 1.344 1.357 1.374 1.414
0.209 1.207 1.239 1.253 1.263 1.271 1.279 1.286 1.292 1.299 1.306 1.313 1.320 1.329 1.339 1.353 1.384
0.187 1.215 1.243 1.255 1.264 1.271 1.277 1.283 1.289 1.294 1.300 1.305 1.312 1.318 1.326 1.338 1.363
0.166 1.225 1.249 1.260 1.267 1.273 1.278 1.283 1.288 1.292 1.297 1.301 1.306 1.312 1.318 1.327 1.347
0.148 1.235 1.256 1.265 1.271 1.276 1.280 1.284 1.288 1.292 1.295 1.299 1.303 1.307 1.313 1.320 1.335
0.131 1.245 1.263 1.270 1.275 1.279 1.282 1.286 1.289 1.292 1.295 1.298 1.301 1.304 1.309 1.314 1.327
0.116 1.253 1.268 1.274 1.278 1.281 1.284 1.287 1.289 1.292 1.294 1.297 1.299 1.302 1.306 1.310 1.320
0.102 1.259 1.272 1.277 1.280 1.283 1.285 1.288 1.290 1.292 1.294 1.296 1.298 1.300 1.303 1.307 1.315
0.090 1.264 1.275 1.279 1.282 1.284 1.286 1.288 1.290 1.291 1.293 1.295 1.297 1.299 1.301 1.304 1.311
0.079 1.267 1.277 1.280 1.283 1.285 1.286 1.288 1.290 1.291 1.293 1.294 1.296 1.297 1.299 1.302 1.308
0.070 1.270 1.278 1.281 1.283 1.285 1.287 1.288 1.289 1.291 1.292 1.293 1.295 1.296 1.298 1.300 1.306
0.061 1.271 1.279 1.282 1.284 1.285 1.287 1.288 1.289 1.290 1.291 1.293 1.294 1.295 1.297 1.299 1.304
0.053 1.273 1.279 1.282 1.284 1.285 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.296 1.298 1.302
0.046 1.273 1.280 1.282 1.284 1.285 1.286 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.295 1.297 1.301
0.040 1.274 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.295 1.296 1.300
0.035 1.274 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.296 1.300
0.030 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.295 1.299
0.026 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.290 1.290 1.291 1.292 1.294 1.295 1.299
0.022 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.289 1.290 1.291 1.292 1.293 1.295 1.298
0.019 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.288 1.289 1.290 1.291 1.292 1.293 1.295 1.298
0.016 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.288 1.289 1.290 1.291 1.292 1.293 1.295 1.298
0.014 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.298
0.011 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.298
0.010 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.298
0.008 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.298
0.007 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.006 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.005 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.004 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.003 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.002 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.002 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.002 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.001 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.001 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297


==> figures/trajectory/traj_far_cond.txt <==
15.000 -34.895 -23.729 -16.160 -12.306 -9.132 -6.324 -3.723 -1.230 1.230 3.723 6.324 9.132 12.306 16.160 21.558 34.895
14.101 -32.746 -22.248 -15.132 -11.509 -8.525 -5.885 -3.440 -1.096 1.216 3.560 6.005 8.645 11.629 15.252 20.327 32.865
13.249 -30.708 -20.844 -14.158 -10.753 -7.950 -5.469 -3.172 -0.970 1.203 3.405 5.703 8.183 10.987 14.391 19.159 30.941
12.442 -28.776 -19.513 -13.235 -10.037 -7.405 -5.075 -2.918 -0.850 1.190 3.258 5.416 7.746 10.378 13.576 18.053 29.117
11.677 -26.946 -18.253 -12.360 -9.359 -6.888 -4.702 -2.677 -0.736 1.179 3.120 5.145 7.331 9.802 12.803 17.005 27.389
10.953 -25.214 -17.059 -11.532 -8.717 -6.399 -4.348 -2.449 -0.628 1.168 2.988 4.888 6.939 9.256 12.071 16.013 25.753
10.267 -23.575 -15.930 -10.748 -8.109 -5.936 -4.014 -2.233 -0.526 1.157 2.864 4.645 6.567 8.740 11.379 15.074 24.205
9.619 -22.024 -14.862 -10.007 -7.535 -5.499 -3.698 -2.029 -0.430 1.147 2.746 4.415 6.216 8.252 10.724 14.186 22.741
9.006 -20.558 -13.852 -9.306 -6.991 -5.085 -3.399 -1.836 -0.339 1.138 2.635 4.197 5.884 7.790 10.105 13.347 21.357
8.427 -19.173 -12.898 -8.644 -6.478 -4.694 -3.116 -1.654 -0.253 1.129 2.530 3.992 5.570 7.354 9.520 12.554 20.049
7.880 -17.866 -11.997 -8.019 -5.993 -4.325 -2.849 -1.482 -0.172 1.121 2.431 3.798 5.274 6.942 8.968 11.805 18.815
7.364 -16.632 -11.147 -7.429 -5.536 -3.977 -2.597 -1.320 -0.095 1.113 2.337 3.615 4.994 6.553 8.447 11.098 17.649
6.877 -15.468 -10.345 -6.872 -5.104 -3.648 -2.360 -1.167 -0.023 1.105 2.249 3.442 4.731 6.187 7.955 10.431 16.550
6.418 -14.370 -9.589 -6.348 -4.697 -3.338 -2.136 -1.022 0.045 1.098 2.166 3.280 4.482 5.841 7.491 9.803 15.514
5.985 -13.336 -8.877 -5.854 -4.314 -3.047 -1.925 -0.886 0.109 1.092 2.087 3.126 4.248 5.515 7.055 9.211 14.538
5.578 -12.363 -8.206 -5.388 -3.953 -2.772 -1.726 -0.758 0.170 1.085 2.014 2.982 4.027 5.209 6.644 8.653 13.619
5.194 -11.447 -7.575 -4.951 -3.614 -2.513 -1.540 -0.638 0.227 1.080 1.944 2.846 3.820 4.920 6.257 8.129 12.754
4.834 -10.586 -6.982 -4.539 -3.295 -2.270 -1.364 -0.524 0.280 1.074 1.879 2.718 3.625 4.649 5.893 7.636 11.941
4.495 -9.777 -6.425 -4.152 -2.995 -2.042 -1.199 -0.418 0.331 1.069 1.817 2.598 3.441 4.394 5.552 7.172 11.177
4.177 -9.017 -5.901 -3.789 -2.713 -1.827 -1.044 -0.318 0.378 1.064 1.760 2.486 3.269 4.155 5.231 6.737 10.459
3.878 -8.304 -5.410 -3.448 -2.449 -1.626 -0.898 -0.224 0.422 1.060 1.706 2.380 3.108 3.931 4.930 6.329 9.786
3.598 -7.636 -4.949 -3.128 -2.201 -1.438 -0.762 -0.136 0.464 1.055 1.655 2.281 2.956 3.720 4.647 5.946 9.155
3.335 -7.009 -4.518 -2.829 -1.969 -1.261 -0.634 -0.054 0.502 1.051 1.608 2.188 2.815 3.523 4.383 5.587 8.563
3.089 -6.423 -4.114 -2.549 -1.752 -1.095 -0.515 0.023 0.539 1.047 1.563 2.101 2.682 3.338 4.135 5.251 8.009
2.858 -5.874 -3.736 -2.286 -1.548 -0.940 -0.403 0.096 0.573 1.044 1.521 2.020 2.557 3.165 3.903 4.937 7.491
2.643 -5.362 -3.383 -2.041 -1.358 -0.796 -0.298 0.163 0.605 1.041 1.483 1.944 2.441 3.004 3.687 4.644 7.007
2.442 -4.883 -3.053 -1.813 -1.181 -0.661 -0.200 0.226 0.635 1.038 1.446 1.873 2.333 2.853 3.485 4.369 6.555
2.253 -4.436 -2.745 -1.599 -1.015 -0.535 -0.109 0.285 0.662 1.035 1.412 1.806 2.232 2.712 3.296 4.114 6.134
2.078 -4.020 -2.459 -1.400 -0.861 -0.417 -0.024 0.339 0.688 1.032 1.381 1.745 2.137 2.581 3.120 3.875 5.740
1.914 -3.633 -2.192 -1.215 -0.717 -0.308 0.055 0.390 0.712 1.030 1.351 1.687 2.050 2.459 2.957 3.653 5.374
1.762 -3.272 -1.943 -1.043 -0.584 -0.206 0.128 0.438 0.735 1.027 1.324 1.634 1.968 2.346 2.805 3.447 5.034
1.620 -2.937 -1.713 -0.883 -0.460 -0.112 0.196 0.482 0.755 1.025 1.299 1.584 1.892 2.240 2.663 3.255 4.718
1.488 -2.627 -1.499 -0.734 -0.345 -0.024 0.260 0.523 0.775 1.023 1.275 1.538 1.822 2.143 2.532 3.077 4.425
1.365 -2.339 -1.301 -0.597 -0.238 0.057 0.318 0.561 0.793 1.021 1.253 1.495 1.757 2.052 2.411 2.913 4.153
1.251 -2.072 -1.117 -0.470 -0.140 0.132 0.373 0.595 0.809 1.020 1.233 1.456 1.697 1.968 2.298 2.760 3.901
1.145 -1.826 -0.948 -0.352 -0.049 0.201 0.423 0.628 0.824 1.018 1.215 1.420 1.641 1.891 2.195 2.620 3.669
1.047 -1.600 -0.792 -0.244 0.035 0.265 0.469 0.657 0.838 1.017 1.197 1.386 1.590 1.820 2.099 2.490 3.455
0.957 -1.391 -0.649 -0.145 0.112 0.324 0.511 0.685 0.851 1.015 1.182 1.355 1.543 1.754 2.011 2.371 3.258
0.873 -1.199 -0.517 -0.054 0.183 0.378 0.550 0.710 0.863 1.014 1.167 1.327 1.500 1.694 1.931 2.262 3.077
0.795 -1.023 -0.397 0.030 0.247 0.427 0.586 0.733 0.874 1.013 1.154 1.301 1.460 1.640 1.857 2.162 2.911
0.724 -0.862 -0.287 0.106 0.306 0.472 0.618 0.754 0.884 1.012 1.142 1.278 1.424 1.590 1.790 2.070 2.760
0.658 -0.716 -0.186 0.175 0.360 0.512 0.647 0.772 0.893 1.011 1.131 1.256 1.392 1.544 1.729 1.988 2.621
0.597 -0.582 -0.096 0.237 0.408 0.549 0.674 0.790 0.901 1.010 1.121 1.237 1.362 1.503 1.674 1.912 2.496
0.541 -0.461 -0.014 0.294 0.451 0.582 0.697 0.805 0.908 1.009 1.113 1.220 1.336 1.467 1.625 1.845 2.381
0.490 -0.351 0.060 0.344 0.490 0.611 0.719 0.818 0.914 1.009 1.105 1.205 1.312 1.434 1.580 1.784 2.278
0.443 -0.252 0.126 0.389 0.524 0.637 0.737 0.830 0.920 1.008 1.098 1.191 1.292 1.405 1.541 1.730 2.185
0.400 -0.163 0.185 0.428 0.554 0.659 0.753 0.841 0.925 1.008 1.092 1.180 1.274 1.380 1.507 1.682 2.102
0.360 -0.083 0.237 0.463 0.580 0.679 0.767 0.849 0.929 1.007 1.087 1.170 1.258 1.358 1.477 1.639 2.027
0.324 -0.012 0.283 0.493 0.603 0.695 0.779 0.857 0.932 1.007 1.083 1.161 1.246 1.339 1.451 1.602 1.960
0.291 0.052 0.324 0.518 0.622 0.709 0.788 0.863 0.935 1.007 1.079 1.155 1.235 1.324 1.428 1.570 1.900
0.261 0.109 0.360 0.540 0.637 0.720 0.795 0.867 0.937 1.007 1.077 1.150 1.227 1.311 1.410 1.542 1.847
0.234 0.159 0.391 0.559 0.650 0.728 0.801 0.870 0.938 1.006 1.075 1.146 1.220 1.301 1.394 1.518 1.801
0.209 0.203 0.418 0.575 0.661 0.735 0.804 0.872 0.939 1.006 1.075 1.144 1.216 1.293 1.381 1.497 1.760
0.187 0.241 0.442 0.588 0.669 0.740 0.807 0.872 0.939 1.006 1.074 1.143 1.213 1.287 1.370 1.479 1.724
0.166 0.274 0.462 0.600 0.676 0.743 0.807 0.872 0.938 1.006 1.075 1.143 1.212 1.282 1.362 1.464 1.693
0.148 0.302 0.479 0.609 0.681 0.745 0.807 0.871 0.937 1.007 1.076 1.144 1.211 1.279 1.354 1.451 1.667
0.131 0.327 0.494 0.617 0.685 0.747 0.807 0.869 0.936 1.007 1.078 1.146 1.211 1.277 1.348 1.440 1.644
0.116 0.347 0.506 0.623 0.689 0.748 0.806 0.867 0.934 1.007 1.080 1.148 1.212 1.275 1.343 1.431 1.625
0.102 0.364 0.516 0.629 0.692 0.748 0.805 0.865 0.932 1.007 1.082 1.150 1.212 1.273 1.339 1.423 1.610
0.090 0.378 0.525 0.633 0.694 0.749 0.803 0.862 0.930 1.007 1.084 1.152 1.213 1.272 1.336 1.417 1.597
0.079 0.389 0.532 0.637 0.696 0.749 0.802 0.860 0.928 1.008 1.087 1.154 1.214 1.271 1.333 1.412 1.586
0.070 0.398 0.537 0.640 0.697 0.749 0.801 0.858 0.926 1.008 1.089 1.156 1.214 1.271 1.331 1.407 1.577
0.061 0.406 0.542 0.642 0.698 0.749 0.801 0.857 0.925 1.008 1.090 1.157 1.215 1.270 1.329 1.404 1.570
0.053 0.412 0.545 0.644 0.699 0.749 0.800 0.855 0.923 1.008 1.092 1.158 1.215 1.270 1.328 1.401 1.565
0.046 0.416 0.548 0.645 0.700 0.749 0.799 0.854 0.922 1.009 1.093 1.159 1.216 1.270 1.327 1.399 1.561
0.040 0.420 0.550 0.647 0.700 0.750 0.799 0.854 0.921 1.009 1.094 1.160 1.216 1.269 1.326 1.398 1.557
0.035 0.423 0.552 0.647 0.701 0.750 0.799 0.853 0.920 1.009 1.095 1.161 1.216 1.269 1.325 1.397 1.555
0.030 0.425 0.553 0.648 0.701 0.750 0.798 0.852 0.920 1.009 1.095 1.161 1.217 1.269 1.325 1.396 1.553
0.026 0.426 0.554 0.649 0.701 0.750 0.798 0.852 0.919 1.009 1.096 1.162 1.217 1.269 1.325 1.395 1.551
0.022 0.428 0.555 0.649 0.702 0.750 0.798 0.852 0.919 1.009 1.096 1.162 1.217 1.269 1.324 1.394 1.550
0.019 0.428 0.556 0.649 0.702 0.750 0.798 0.851 0.919 1.009 1.097 1.162 1.217 1.269 1.324 1.394 1.549
0.016 0.429 0.556 0.649 0.702 0.750 0.798 0.851 0.918 1.009 1.097 1.162 1.217 1.269 1.324 1.394 1.549
0.014 0.430 0.556 0.650 0.702 0.750 0.798 0.851 0.918 1.009 1.097 1.162 1.217 1.269 1.324 1.393 1.548
0.011 0.430 0.557 0.650 0.702 0.750 0.798 0.851 0.918 1.009 1.097 1.163 1.217 1.269 1.324 1.393 1.548
0.010 0.430 0.557 0.650 0.702 0.750 0.798 0.851 0.918 1.009 1.097 1.163 1.217 1.269 1.324 1.393 1.548
0.008 0.430 0.557 0.650 0.702 0.750 0.797 0.851 0.918 1.009 1.097 1.163 1.217 1.269 1.324 1.393 1.547
0.007 0.431 0.557 0.650 0.702 0.750 0.797 0.851 0.918 1.009 1.097 1.163 1.217 1.269 1.324 1.393 1.547
0.006 0.431 0.557 0.650 0.702 0.750 0.797 0.851 0.918 1.009 1.097 1.163 1.217 1.269 1.324 1.393 1.547
0.005 0.431 0.557 0.650 0.702 0.750 0.797 0.851 0.918 1.009 1.097 1.163 1.217 1.269 1.324 1.393 1.547
0.004 0.431 0.557 0.650 0.702 0.750 0.797 0.851 0.918 1.009 1.097 1.163 1.217 1.269 1.324 1.393 1.547
0.003 0.431 0.557 0.650 0.702 0.750 0.797 0.851 0.918 1.009 1.097 1.163 1.217 1.269 1.323 1.393 1.547
0.002 0.431 0.557 0.650 0.702 0.750 0.797 0.851 0.918 1.009 1.097 1.163 1.217 1.269 1.323 1.393 1.547
0.002 0.431 0.557 0.650 0.702 0.750 0.797 0.851 0.918 1.009 1.097 1.163 1.217 1.269 1.323 1.393 1.547
0.002 0.431 0.557 0.650 0.702 0.750 0.797 0.851 0.918 1.009 1.097 1.163 1.217 1.269 1.323 1.393 1.547
0.001 0.431 0.557 0.650 0.702 0.750 0.797 0.851 0.918 1.009 1.097 1.163 1.217 1.269 1.323 1.393 1.547
0.001 0.431 0.557 0.650 0.702 0.750 0.797 0.851 0.918 1.009 1.097 1.163 1.217 1.269 1.323 1.393 1.547


==> figures/trajectory/traj_far_full.txt <==
15.000 -34.895 -21.558 -16.160 -12.306 -9.132 -6.324 -3.723 -1.230 1.230 3.723 6.324 9.132 12.306 16.160 21.558 34.895
14.101 -32.396 -19.876 -14.809 -11.192 -8.212 -5.577 -3.135 -0.795 1.513 3.853 6.295 8.931 11.910 15.527 20.594 33.114
13.249 -30.023 -18.280 -13.528 -10.135 -7.341 -4.868 -2.579 -0.384 1.781 3.976 6.266 8.738 11.532 14.926 19.678 31.421
12.442 -27.772 -16.767 -12.313 -9.133 -6.514 -4.197 -2.051 0.005 2.034 4.091 6.237 8.554 11.173 14.353 18.807 29.812
11.677 -25.636 -15.331 -11.161 -8.183 -5.731 -3.562 -1.553 0.373 2.273 4.199 6.209 8.378 10.830 13.808 17.978 28.283
10.953 -23.612 -13.971 -10.070 -7.284 -4.990 -2.961 -1.081 0.721 2.498 4.300 6.180 8.209 10.503 13.289 17.190 26.831
10.267 -21.694 -12.683 -9.036 -6.433 -4.289 -2.392 -0.636 1.048 2.709 4.393 6.150 8.047 10.191 12.794 16.440 25.452
9.619 -19.876 -11.463 -8.058 -5.628 -3.626 -1.856 -0.216 1.356 2.907 4.479 6.119 7.890 9.892 12.323 15.727 24.141
9.006 -18.155 -10.308 -7.134 -4.867 -3.001 -1.349 0.180 1.646 3.092 4.558 6.088 7.739 9.606 11.873 15.048 22.896
8.427 -16.526 -9.217 -6.260 -4.149 -2.410 -0.872 0.552 1.918 3.265 4.630 6.055 7.593 9.331 11.443 14.400 21.712
7.880 -14.985 -8.185 -5.435 -3.471 -1.854 -0.423 0.902 2.172 3.424 4.694 6.020 7.450 9.067 11.032 13.783 20.586
7.364 -13.528 -7.211 -4.656 -2.832 -1.331 -0.002 1.229 2.408 3.572 4.751 5.982 7.311 8.813 10.638 13.194 19.515
6.877 -12.150 -6.292 -3.923 -2.232 -0.839 0.393 1.534 2.628 3.707 4.800 5.942 7.174 8.567 10.260 12.630 18.495
6.418 -10.850 -5.426 -3.233 -1.668 -0.379 0.762 1.818 2.830 3.829 4.841 5.898 7.039 8.329 9.896 12.091 17.524
5.985 -9.623 -4.611 -2.585 -1.139 0.052 1.105 2.081 3.016 3.939 4.874 5.850 6.904 8.096 9.544 11.574 16.598
5.578 -8.467 -3.845 -1.978 -0.645 0.453 1.424 2.323 3.185 4.035 4.898 5.798 6.770 7.869 9.204 11.076 15.715
5.194 -7.378 -3.127 -1.410 -0.184 0.825 1.717 2.544 3.337 4.119 4.912 5.739 6.633 7.645 8.874 10.597 14.871
4.834 -6.354 -2.455 -0.880 0.243 1.168 1.986 2.744 3.471 4.188 4.916 5.675 6.495 7.423 8.551 10.134 14.064
4.495 -5.393 -1.828 -0.389 0.637 1.483 2.230 2.923 3.588 4.243 4.908 5.603 6.353 7.203 8.236 9.686 13.291
4.177 -4.494 -1.246 0.064 0.999 1.768 2.449 3.081 3.686 4.283 4.889 5.523 6.207 6.982 7.925 9.251 12.551
3.878 -3.654 -0.708 0.480 1.327 2.025 2.643 3.216 3.765 4.307 4.858 5.433 6.055 6.760 7.619 8.826 11.840
3.598 -2.873 -0.214 0.858 1.623 2.253 2.810 3.328 3.824 4.314 4.812 5.333 5.897 6.536 7.315 8.412 11.158
3.335 -2.151 0.236 1.198 1.884 2.450 2.951 3.416 3.863 4.304 4.753 5.222 5.731 6.308 7.012 8.006 10.503
3.089 -1.488 0.641 1.499 2.111 2.616 3.064 3.480 3.880 4.276 4.678 5.099 5.556 6.076 6.711 7.609 9.874
2.858 -0.884 1.001 1.760 2.303 2.751 3.149 3.519 3.875 4.228 4.587 4.964 5.373 5.839 6.410 7.219 9.269
2.643 -0.340 1.313 1.981 2.459 2.855 3.206 3.533 3.849 4.162 4.481 4.816 5.181 5.597 6.109 6.836 8.689
2.442 0.142 1.579 2.161 2.579 2.925 3.234 3.522 3.800 4.076 4.359 4.656 4.981 5.352 5.808 6.460 8.132
2.253 0.560 1.797 2.300 2.663 2.965 3.234 3.486 3.730 3.973 4.222 4.485 4.772 5.102 5.509 6.092 7.599
2.078 0.914 1.967 2.399 2.712 2.973 3.207 3.427 3.640 3.853 4.072 4.303 4.557 4.850 5.212 5.733 7.090
1.914 1.203 2.091 2.459 2.728 2.953 3.155 3.346 3.532 3.718 3.910 4.113 4.338 4.596 4.918 5.384 6.605
1.762 1.428 2.172 2.484 2.713 2.907 3.081 3.246 3.408 3.570 3.738 3.917 4.115 4.344 4.630 5.045 6.143
1.620 1.594 2.212 2.477 2.672 2.838 2.988 3.131 3.271 3.413 3.560 3.718 3.892 4.094 4.348 4.719 5.705
1.488 1.705 2.218 2.442 2.608 2.750 2.880 3.004 3.126 3.249 3.378 3.516 3.670 3.849 4.075 4.405 5.290
1.365 1.768 2.195 2.385 2.527 2.649 2.761 2.868 2.974 3.082 3.195 3.317 3.452 3.611 3.811 4.106 4.899
1.251 1.793 2.150 2.310 2.432 2.537 2.634 2.727 2.820 2.914 3.013 3.120 3.240 3.380 3.558 3.820 4.531
1.145 1.788 2.087 2.224 2.329 2.420 2.504 2.585 2.666 2.748 2.835 2.930 3.035 3.159 3.317 3.550 4.184
1.047 1.760 2.013 2.131 2.221 2.300 2.373 2.443 2.514 2.587 2.663 2.746 2.839 2.949 3.089 3.296 3.860
0.957 1.717 1.932 2.034 2.112 2.180 2.244 2.306 2.368 2.431 2.499 2.572 2.654 2.751 2.874 3.057 3.557
0.873 1.664 1.849 1.936 2.004 2.064 2.120 2.174 2.228 2.284 2.343 2.407 2.479 2.564 2.673 2.835 3.274
0.795 1.607 1.766 1.842 1.901 1.953 2.001 2.048 2.096 2.145 2.196 2.253 2.316 2.391 2.486 2.628 3.013
0.724 1.548 1.685 1.751 1.803 1.848 1.890 1.932 1.973 2.016 2.061 2.110 2.165 2.230 2.314 2.437 2.771
0.658 1.490 1.610 1.667 1.712 1.751 1.788 1.824 1.860 1.897 1.936 1.979 2.027 2.084 2.156 2.262 2.550
0.597 1.436 1.540 1.590 1.628 1.663 1.695 1.726 1.757 1.789 1.823 1.860 1.901 1.950 2.012 2.104 2.349
0.541 1.386 1.477 1.520 1.554 1.583 1.611 1.638 1.665 1.693 1.722 1.754 1.789 1.831 1.884 1.962 2.169
0.490 1.342 1.421 1.458 1.488 1.513 1.537 1.560 1.584 1.607 1.633 1.660 1.690 1.726 1.771 1.837 2.010
0.443 1.304 1.373 1.405 1.431 1.453 1.473 1.493 1.513 1.534 1.555 1.578 1.604 1.634 1.672 1.727 1.871
0.400 1.272 1.332 1.361 1.383 1.402 1.420 1.437 1.454 1.471 1.489 1.509 1.531 1.556 1.588 1.634 1.752
0.360 1.246 1.299 1.324 1.343 1.360 1.375 1.390 1.405 1.420 1.435 1.452 1.470 1.492 1.518 1.556 1.652
0.324 1.227 1.274 1.296 1.313 1.327 1.340 1.353 1.366 1.378 1.392 1.406 1.421 1.439 1.461 1.492 1.570
0.291 1.213 1.256 1.275 1.290 1.303 1.314 1.325 1.336 1.347 1.358 1.370 1.383 1.398 1.416 1.442 1.505
0.261 1.206 1.244 1.262 1.275 1.286 1.296 1.305 1.315 1.324 1.333 1.343 1.354 1.367 1.382 1.403 1.453
0.234 1.204 1.239 1.255 1.266 1.276 1.284 1.293 1.300 1.308 1.316 1.325 1.334 1.344 1.357 1.374 1.414
0.209 1.207 1.239 1.253 1.263 1.271 1.279 1.286 1.292 1.299 1.306 1.313 1.320 1.329 1.339 1.353 1.384
0.187 1.215 1.243 1.255 1.264 1.271 1.277 1.283 1.289 1.294 1.300 1.305 1.312 1.318 1.326 1.338 1.363
0.166 1.225 1.249 1.260 1.267 1.273 1.278 1.283 1.288 1.292 1.297 1.301 1.306 1.312 1.318 1.327 1.347
0.148 1.235 1.256 1.265 1.271 1.276 1.280 1.284 1.288 1.292 1.295 1.299 1.303 1.307 1.313 1.320 1.335
0.131 1.245 1.263 1.270 1.275 1.279 1.282 1.286 1.289 1.292 1.295 1.298 1.301 1.304 1.309 1.314 1.327
0.116 1.253 1.268 1.274 1.278 1.281 1.284 1.287 1.289 1.292 1.294 1.297 1.299 1.302 1.306 1.310 1.320
0.102 1.259 1.272 1.277 1.280 1.283 1.285 1.288 1.290 1.292 1.294 1.296 1.298 1.300 1.303 1.307 1.315
0.090 1.264 1.275 1.279 1.282 1.284 1.286 1.288 1.290 1.291 1.293 1.295 1.297 1.299 1.301 1.304 1.311
0.079 1.267 1.277 1.280 1.283 1.285 1.286 1.288 1.290 1.291 1.293 1.294 1.296 1.297 1.299 1.302 1.308
0.070 1.270 1.278 1.281 1.283 1.285 1.287 1.288 1.289 1.291 1.292 1.293 1.295 1.296 1.298 1.300 1.306
0.061 1.271 1.279 1.282 1.284 1.285 1.287 1.288 1.289 1.290 1.291 1.293 1.294 1.295 1.297 1.299 1.304
0.053 1.273 1.279 1.282 1.284 1.285 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.296 1.298 1.302
0.046 1.273 1.280 1.282 1.284 1.285 1.286 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.295 1.297 1.301
0.040 1.274 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.295 1.296 1.300
0.035 1.274 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.296 1.300
0.030 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.295 1.299
0.026 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.290 1.290 1.291 1.292 1.294 1.295 1.299
0.022 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.289 1.290 1.291 1.292 1.293 1.295 1.298
0.019 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.288 1.289 1.290 1.291 1.292 1.293 1.295 1.298
0.016 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.288 1.289 1.290 1.291 1.292 1.293 1.295 1.298
0.014 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.298
0.011 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.298
0.010 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.298
0.008 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.298
0.007 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.006 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.005 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.004 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.003 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.002 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.002 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.002 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.001 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.001 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297


==> figures/trajectory/traj_far_uncond.txt <==
15.000 -34.895 -21.558 -16.160 -12.306 -9.132 -6.324 -3.723 -1.230 1.230 3.723 6.324 9.132 12.306 16.160 21.558 34.895
14.101 -32.816 -20.273 -15.197 -11.572 -8.588 -5.947 -3.501 -1.156 1.156 3.501 5.947 8.588 11.572 15.197 20.273 32.816
13.249 -30.845 -19.056 -14.284 -10.877 -8.072 -5.590 -3.291 -1.087 1.087 3.291 5.590 8.072 10.877 14.284 19.056 30.845
12.442 -28.978 -17.902 -13.420 -10.219 -7.583 -5.251 -3.091 -1.021 1.021 3.091 5.251 7.583 10.219 13.420 17.902 28.978
11.677 -27.210 -16.810 -12.601 -9.595 -7.121 -4.931 -2.903 -0.959 0.959 2.903 4.931 7.121 9.595 12.601 16.810 27.210
10.953 -25.536 -15.776 -11.826 -9.005 -6.683 -4.628 -2.724 -0.900 0.900 2.724 4.628 6.683 9.005 11.826 15.776 25.536
10.267 -23.954 -14.799 -11.093 -8.448 -6.269 -4.341 -2.555 -0.844 0.844 2.555 4.341 6.269 8.448 11.093 14.799 23.954
9.619 -22.458 -13.875 -10.401 -7.920 -5.877 -4.070 -2.396 -0.791 0.791 2.396 4.070 5.877 7.920 10.401 13.875 22.458
9.006 -21.045 -13.002 -9.747 -7.422 -5.508 -3.814 -2.245 -0.742 0.742 2.245 3.814 5.508 7.422 9.747 13.002 21.045
8.427 -19.712 -12.178 -9.129 -6.952 -5.159 -3.572 -2.103 -0.695 0.695 2.103 3.572 5.159 6.952 9.129 12.178 19.712
7.880 -18.453 -11.401 -8.546 -6.508 -4.830 -3.344 -1.969 -0.650 0.650 1.969 3.344 4.830 6.508 8.546 11.401 18.453
7.364 -17.267 -10.668 -7.997 -6.090 -4.519 -3.130 -1.842 -0.609 0.609 1.842 3.130 4.519 6.090 7.997 10.668 17.267
6.877 -16.150 -9.978 -7.480 -5.696 -4.227 -2.927 -1.723 -0.569 0.569 1.723 2.927 4.227 5.696 7.480 9.978 16.150
6.418 -15.098 -9.329 -6.993 -5.325 -3.952 -2.737 -1.611 -0.532 0.532 1.611 2.737 3.952 5.325 6.993 9.329 15.098
5.985 -14.109 -8.718 -6.535 -4.977 -3.693 -2.558 -1.506 -0.497 0.497 1.506 2.558 3.693 4.977 6.535 8.718 14.109
5.578 -13.179 -8.144 -6.105 -4.649 -3.450 -2.389 -1.407 -0.465 0.465 1.407 2.389 3.450 4.649 6.105 8.144 13.179
5.194 -12.306 -7.605 -5.702 -4.342 -3.222 -2.231 -1.314 -0.434 0.434 1.314 2.231 3.222 4.342 5.702 7.605 12.306
4.834 -11.487 -7.100 -5.323 -4.054 -3.008 -2.083 -1.226 -0.405 0.405 1.226 2.083 3.008 4.054 5.323 7.100 11.487
4.495 -10.720 -6.627 -4.969 -3.784 -2.808 -1.945 -1.145 -0.378 0.378 1.145 1.945 2.808 3.784 4.969 6.627 10.720
4.177 -10.003 -6.185 -4.637 -3.532 -2.621 -1.815 -1.069 -0.353 0.353 1.069 1.815 2.621 3.532 4.637 6.185 10.003
3.878 -9.331 -5.771 -4.327 -3.296 -2.446 -1.694 -0.997 -0.329 0.329 0.997 1.694 2.446 3.296 4.327 5.771 9.331
3.598 -8.705 -5.385 -4.039 -3.076 -2.283 -1.581 -0.931 -0.307 0.307 0.931 1.581 2.283 3.076 4.039 5.385 8.705
3.335 -8.120 -5.026 -3.770 -2.872 -2.131 -1.476 -0.869 -0.287 0.287 0.869 1.476 2.131 2.872 3.770 5.026 8.120
3.089 -7.576 -4.692 -3.520 -2.682 -1.991 -1.379 -0.812 -0.268 0.268 0.812 1.379 1.991 2.682 3.520 4.692 7.576
2.858 -7.070 -4.383 -3.289 -2.506 -1.860 -1.288 -0.759 -0.251 0.251 0.759 1.288 1.860 2.506 3.289 4.383 7.070
2.643 -6.600 -4.096 -3.075 -2.343 -1.740 -1.205 -0.710 -0.234 0.234 0.710 1.205 1.740 2.343 3.075 4.096 6.600
2.442 -6.164 -3.831 -2.877 -2.193 -1.629 -1.128 -0.664 -0.220 0.220 0.664 1.128 1.629 2.193 2.877 3.831 6.164
2.253 -5.761 -3.587 -2.696 -2.056 -1.527 -1.058 -0.623 -0.206 0.206 0.623 1.058 1.527 2.056 2.696 3.587 5.761
2.078 -5.388 -3.363 -2.530 -1.930 -1.434 -0.994 -0.586 -0.193 0.193 0.586 0.994 1.434 1.930 2.530 3.363 5.388
1.914 -5.044 -3.158 -2.378 -1.816 -1.350 -0.936 -0.551 -0.182 0.182 0.551 0.936 1.350 1.816 2.378 3.158 5.044
1.762 -4.727 -2.970 -2.241 -1.713 -1.274 -0.884 -0.521 -0.172 0.172 0.521 0.884 1.274 1.713 2.241 2.970 4.727
1.620 -4.435 -2.800 -2.117 -1.620 -1.207 -0.838 -0.494 -0.163 0.163 0.494 0.838 1.207 1.620 2.117 2.800 4.435
1.488 -4.167 -2.646 -2.005 -1.538 -1.147 -0.797 -0.470 -0.155 0.155 0.470 0.797 1.147 1.538 2.005 2.646 4.167
1.365 -3.920 -2.506 -1.906 -1.466 -1.095 -0.762 -0.450 -0.149 0.149 0.450 0.762 1.095 1.466 1.906 2.506 3.920
1.251 -3.694 -2.380 -1.818 -1.403 -1.051 -0.733 -0.433 -0.143 0.143 0.433 0.733 1.051 1.403 1.818 2.380 3.694
1.145 -3.487 -2.267 -1.741 -1.349 -1.014 -0.709 -0.420 -0.139 0.139 0.420 0.709 1.014 1.349 1.741 2.267 3.487
1.047 -3.297 -2.165 -1.674 -1.304 -0.985 -0.692 -0.411 -0.136 0.136 0.411 0.692 0.985 1.304 1.674 2.165 3.297
0.957 -3.124 -2.074 -1.615 -1.266 -0.962 -0.679 -0.405 -0.135 0.135 0.405 0.679 0.962 1.266 1.615 2.074 3.124
0.873 -2.966 -1.992 -1.563 -1.235 -0.946 -0.673 -0.404 -0.135 0.135 0.404 0.673 0.946 1.235 1.563 1.992 2.966
0.795 -2.823 -1.918 -1.518 -1.210 -0.936 -0.672 -0.407 -0.137 0.137 0.407 0.672 0.936 1.210 1.518 1.918 2.823
0.724 -2.693 -1.852 -1.479 -1.190 -0.930 -0.675 -0.414 -0.140 0.140 0.414 0.675 0.930 1.190 1.479 1.852 2.693
0.658 -2.577 -1.793 -1.445 -1.174 -0.928 -0.683 -0.425 -0.146 0.146 0.425 0.683 0.928 1.174 1.445 1.793 2.577
0.597 -2.472 -1.740 -1.414 -1.160 -0.928 -0.694 -0.440 -0.153 0.153 0.440 0.694 0.928 1.160 1.414 1.740 2.472
0.541 -2.378 -1.693 -1.388 -1.149 -0.930 -0.707 -0.459 -0.164 0.164 0.459 0.707 0.930 1.149 1.388 1.693 2.378
0.490 -2.295 -1.651 -1.364 -1.139 -0.932 -0.720 -0.479 -0.177 0.177 0.479 0.720 0.932 1.139 1.364 1.651 2.295
0.443 -2.222 -1.614 -1.344 -1.131 -0.935 -0.734 -0.501 -0.193 0.193 0.501 0.734 0.935 1.131 1.344 1.614 2.222
0.400 -2.158 -1.582 -1.325 -1.124 -0.938 -0.746 -0.522 -0.210 0.210 0.522 0.746 0.938 1.124 1.325 1.582 2.158
0.360 -2.102 -1.554 -1.310 -1.118 -0.941 -0.758 -0.542 -0.230 0.230 0.542 0.758 0.941 1.118 1.310 1.554 2.102
0.324 -2.054 -1.530 -1.296 -1.113 -0.944 -0.768 -0.561 -0.251 0.251 0.561 0.768 0.944 1.113 1.296 1.530 2.054
0.291 -2.013 -1.509 -1.285 -1.109 -0.946 -0.777 -0.577 -0.271 0.271 0.577 0.777 0.946 1.109 1.285 1.509 2.013
0.261 -1.978 -1.492 -1.275 -1.105 -0.948 -0.785 -0.591 -0.290 0.290 0.591 0.785 0.948 1.105 1.275 1.492 1.978
0.234 -1.949 -1.477 -1.267 -1.102 -0.949 -0.791 -0.603 -0.308 0.308 0.603 0.791 0.949 1.102 1.267 1.477 1.949
0.209 -1.924 -1.465 -1.260 -1.099 -0.951 -0.796 -0.613 -0.323 0.323 0.613 0.796 0.951 1.099 1.260 1.465 1.924
0.187 -1.904 -1.454 -1.254 -1.097 -0.952 -0.801 -0.622 -0.337 0.337 0.622 0.801 0.952 1.097 1.254 1.454 1.904
0.166 -1.887 -1.446 -1.249 -1.095 -0.953 -0.805 -0.629 -0.348 0.348 0.629 0.805 0.953 1.095 1.249 1.446 1.887
0.148 -1.873 -1.439 -1.245 -1.094 -0.953 -0.808 -0.634 -0.357 0.357 0.634 0.808 0.953 1.094 1.245 1.439 1.873
0.131 -1.862 -1.433 -1.242 -1.092 -0.954 -0.810 -0.639 -0.365 0.365 0.639 0.810 0.954 1.092 1.242 1.433 1.862
0.116 -1.853 -1.429 -1.240 -1.091 -0.954 -0.812 -0.643 -0.372 0.372 0.643 0.812 0.954 1.091 1.240 1.429 1.853
0.102 -1.845 -1.425 -1.238 -1.091 -0.955 -0.814 -0.646 -0.377 0.377 0.646 0.814 0.955 1.091 1.238 1.425 1.845
0.090 -1.840 -1.422 -1.236 -1.090 -0.955 -0.815 -0.648 -0.381 0.381 0.648 0.815 0.955 1.090 1.236 1.422 1.840
0.079 -1.835 -1.420 -1.235 -1.090 -0.955 -0.816 -0.650 -0.384 0.384 0.650 0.816 0.955 1.090 1.235 1.420 1.835
0.070 -1.831 -1.418 -1.234 -1.089 -0.955 -0.817 -0.652 -0.387 0.387 0.652 0.817 0.955 1.089 1.234 1.418 1.831
0.061 -1.828 -1.416 -1.233 -1.089 -0.956 -0.817 -0.653 -0.389 0.389 0.653 0.817 0.956 1.089 1.233 1.416 1.828
0.053 -1.826 -1.415 -1.232 -1.089 -0.956 -0.818 -0.654 -0.391 0.391 0.654 0.818 0.956 1.089 1.232 1.415 1.826
0.046 -1.824 -1.414 -1.232 -1.088 -0.956 -0.818 -0.655 -0.392 0.392 0.655 0.818 0.956 1.088 1.232 1.414 1.824
0.040 -1.823 -1.414 -1.231 -1.088 -0.956 -0.819 -0.655 -0.393 0.393 0.655 0.819 0.956 1.088 1.231 1.414 1.823
0.035 -1.822 -1.413 -1.231 -1.088 -0.956 -0.819 -0.656 -0.393 0.393 0.656 0.819 0.956 1.088 1.231 1.413 1.822
0.030 -1.821 -1.413 -1.231 -1.088 -0.956 -0.819 -0.656 -0.394 0.394 0.656 0.819 0.956 1.088 1.231 1.413 1.821
0.026 -1.821 -1.413 -1.231 -1.088 -0.956 -0.819 -0.656 -0.394 0.394 0.656 0.819 0.956 1.088 1.231 1.413 1.821
0.022 -1.820 -1.412 -1.231 -1.088 -0.956 -0.819 -0.656 -0.395 0.395 0.656 0.819 0.956 1.088 1.231 1.412 1.820
0.019 -1.820 -1.412 -1.230 -1.088 -0.956 -0.819 -0.657 -0.395 0.395 0.657 0.819 0.956 1.088 1.230 1.412 1.820
0.016 -1.820 -1.412 -1.230 -1.088 -0.956 -0.819 -0.657 -0.395 0.395 0.657 0.819 0.956 1.088 1.230 1.412 1.820
0.014 -1.819 -1.412 -1.230 -1.088 -0.956 -0.819 -0.657 -0.395 0.395 0.657 0.819 0.956 1.088 1.230 1.412 1.819
0.011 -1.819 -1.412 -1.230 -1.088 -0.956 -0.819 -0.657 -0.395 0.395 0.657 0.819 0.956 1.088 1.230 1.412 1.819
0.010 -1.819 -1.412 -1.230 -1.088 -0.956 -0.819 -0.657 -0.396 0.396 0.657 0.819 0.956 1.088 1.230 1.412 1.819
0.008 -1.819 -1.412 -1.230 -1.088 -0.956 -0.819 -0.657 -0.396 0.396 0.657 0.819 0.956 1.088 1.230 1.412 1.819
0.007 -1.819 -1.412 -1.230 -1.088 -0.956 -0.820 -0.657 -0.396 0.396 0.657 0.820 0.956 1.088 1.230 1.412 1.819
0.006 -1.819 -1.412 -1.230 -1.088 -0.956 -0.820 -0.657 -0.396 0.396 0.657 0.820 0.956 1.088 1.230 1.412 1.819
0.005 -1.819 -1.412 -1.230 -1.088 -0.956 -0.820 -0.657 -0.396 0.396 0.657 0.820 0.956 1.088 1.230 1.412 1.819
0.004 -1.819 -1.412 -1.230 -1.088 -0.956 -0.820 -0.657 -0.396 0.396 0.657 0.820 0.956 1.088 1.230 1.412 1.819
0.003 -1.819 -1.412 -1.230 -1.088 -0.956 -0.820 -0.657 -0.396 0.396 0.657 0.820 0.956 1.088 1.230 1.412 1.819
0.002 -1.819 -1.412 -1.230 -1.088 -0.956 -0.820 -0.657 -0.396 0.396 0.657 0.820 0.956 1.088 1.230 1.412 1.819
0.002 -1.819 -1.412 -1.230 -1.088 -0.956 -0.820 -0.657 -0.396 0.396 0.657 0.820 0.956 1.088 1.230 1.412 1.819
0.002 -1.819 -1.412 -1.230 -1.088 -0.956 -0.820 -0.657 -0.396 0.396 0.657 0.820 0.956 1.088 1.230 1.412 1.819
0.001 -1.819 -1.412 -1.230 -1.088 -0.956 -0.820 -0.657 -0.396 0.396 0.657 0.820 0.956 1.088 1.230 1.412 1.819
0.001 -1.819 -1.412 -1.230 -1.088 -0.956 -0.820 -0.657 -0.396 0.396 0.657 0.820 0.956 1.088 1.230 1.412 1.819


==> figures/trajectory/traj_full.txt <==
0.900 1.683 1.877 1.969 2.040 2.102 2.160 2.217 2.274 2.332 2.394 2.461 2.536 2.625 2.739 2.907 3.366
0.873 1.664 1.849 1.936 2.004 2.064 2.120 2.174 2.228 2.284 2.343 2.407 2.479 2.564 2.673 2.835 3.274
0.846 1.646 1.821 1.904 1.969 2.026 2.079 2.131 2.183 2.236 2.293 2.354 2.423 2.505 2.609 2.764 3.185
0.821 1.626 1.793 1.873 1.935 1.989 2.040 2.089 2.139 2.190 2.244 2.303 2.369 2.447 2.547 2.695 3.098
0.795 1.607 1.766 1.842 1.901 1.953 2.001 2.048 2.096 2.145 2.196 2.253 2.316 2.391 2.486 2.628 3.013
0.771 1.587 1.739 1.811 1.867 1.917 1.963 2.009 2.054 2.101 2.150 2.204 2.264 2.336 2.427 2.562 2.930
0.747 1.567 1.712 1.781 1.835 1.882 1.926 1.970 2.013 2.058 2.105 2.156 2.214 2.282 2.370 2.499 2.849
0.724 1.548 1.685 1.751 1.803 1.848 1.890 1.932 1.973 2.016 2.061 2.110 2.165 2.230 2.314 2.437 2.771
0.701 1.528 1.660 1.723 1.772 1.815 1.855 1.895 1.934 1.975 2.018 2.065 2.118 2.180 2.259 2.377 2.695
0.679 1.509 1.634 1.694 1.741 1.782 1.821 1.859 1.896 1.935 1.976 2.021 2.072 2.131 2.207 2.319 2.621
0.658 1.490 1.610 1.667 1.712 1.751 1.788 1.824 1.860 1.897 1.936 1.979 2.027 2.084 2.156 2.262 2.550
0.637 1.472 1.586 1.640 1.683 1.721 1.756 1.790 1.824 1.860 1.897 1.938 1.984 2.038 2.106 2.208 2.481
0.617 1.454 1.562 1.615 1.655 1.691 1.725 1.757 1.790 1.824 1.860 1.898 1.942 1.993 2.059 2.155 2.414
0.597 1.436 1.540 1.590 1.628 1.663 1.695 1.726 1.757 1.789 1.823 1.860 1.901 1.950 2.012 2.104 2.349
0.578 1.419 1.518 1.565 1.603 1.635 1.666 1.695 1.725 1.756 1.788 1.823 1.863 1.909 1.968 2.055 2.287
0.560 1.402 1.497 1.542 1.578 1.609 1.638 1.666 1.694 1.724 1.754 1.788 1.825 1.869 1.925 2.008 2.227
0.541 1.386 1.477 1.520 1.554 1.583 1.611 1.638 1.665 1.693 1.722 1.754 1.789 1.831 1.884 1.962 2.169
0.524 1.371 1.457 1.499 1.531 1.559 1.585 1.611 1.637 1.663 1.691 1.721 1.755 1.794 1.845 1.918 2.114
0.507 1.356 1.439 1.478 1.509 1.536 1.561 1.585 1.610 1.635 1.661 1.690 1.722 1.759 1.807 1.877 2.061
0.490 1.342 1.421 1.458 1.488 1.513 1.537 1.560 1.584 1.607 1.633 1.660 1.690 1.726 1.771 1.837 2.010
0.474 1.329 1.404 1.440 1.468 1.492 1.515 1.537 1.559 1.582 1.605 1.631 1.660 1.694 1.736 1.798 1.961
0.458 1.316 1.388 1.422 1.449 1.472 1.494 1.515 1.536 1.557 1.580 1.604 1.631 1.663 1.703 1.762 1.915
0.443 1.304 1.373 1.405 1.431 1.453 1.473 1.493 1.513 1.534 1.555 1.578 1.604 1.634 1.672 1.727 1.871
0.428 1.293 1.358 1.389 1.414 1.435 1.454 1.473 1.492 1.512 1.532 1.554 1.578 1.607 1.643 1.695 1.829
0.414 1.282 1.345 1.375 1.398 1.418 1.436 1.454 1.472 1.491 1.510 1.531 1.554 1.581 1.615 1.663 1.789
0.400 1.272 1.332 1.361 1.383 1.402 1.420 1.437 1.454 1.471 1.489 1.509 1.531 1.556 1.588 1.634 1.752
0.386 1.263 1.320 1.348 1.369 1.387 1.404 1.420 1.436 1.453 1.470 1.489 1.509 1.533 1.563 1.606 1.717
0.373 1.254 1.309 1.335 1.355 1.373 1.389 1.405 1.420 1.436 1.452 1.470 1.489 1.512 1.540 1.580 1.683
0.360 1.246 1.299 1.324 1.343 1.360 1.375 1.390 1.405 1.420 1.435 1.452 1.470 1.492 1.518 1.556 1.652
0.348 1.239 1.290 1.314 1.332 1.348 1.363 1.377 1.391 1.405 1.419 1.435 1.453 1.473 1.498 1.533 1.623
0.336 1.232 1.282 1.304 1.322 1.337 1.351 1.364 1.378 1.391 1.405 1.420 1.436 1.455 1.479 1.512 1.596
0.324 1.227 1.274 1.296 1.313 1.327 1.340 1.353 1.366 1.378 1.392 1.406 1.421 1.439 1.461 1.492 1.570
0.313 1.221 1.267 1.288 1.304 1.318 1.331 1.343 1.355 1.367 1.379 1.393 1.407 1.424 1.445 1.474 1.547
0.302 1.217 1.261 1.281 1.297 1.310 1.322 1.333 1.345 1.356 1.368 1.381 1.395 1.410 1.430 1.457 1.525
0.291 1.213 1.256 1.275 1.290 1.303 1.314 1.325 1.336 1.347 1.358 1.370 1.383 1.398 1.416 1.442 1.505
0.281 1.210 1.251 1.270 1.284 1.296 1.307 1.318 1.328 1.338 1.349 1.360 1.372 1.386 1.404 1.428 1.486
0.271 1.208 1.247 1.265 1.279 1.290 1.301 1.311 1.321 1.331 1.341 1.351 1.363 1.376 1.392 1.415 1.469
0.261 1.206 1.244 1.262 1.275 1.286 1.296 1.305 1.315 1.324 1.333 1.343 1.354 1.367 1.382 1.403 1.453
0.252 1.204 1.242 1.259 1.271 1.282 1.291 1.300 1.309 1.318 1.327 1.336 1.347 1.358 1.372 1.392 1.439
0.243 1.204 1.240 1.256 1.268 1.278 1.287 1.296 1.304 1.313 1.321 1.330 1.340 1.351 1.364 1.382 1.426
0.234 1.204 1.239 1.255 1.266 1.276 1.284 1.293 1.300 1.308 1.316 1.325 1.334 1.344 1.357 1.374 1.414
0.225 1.204 1.239 1.253 1.264 1.274 1.282 1.290 1.297 1.305 1.312 1.320 1.329 1.338 1.350 1.366 1.403
0.217 1.206 1.239 1.253 1.263 1.272 1.280 1.287 1.294 1.302 1.309 1.316 1.324 1.333 1.344 1.359 1.393
0.209 1.207 1.239 1.253 1.263 1.271 1.279 1.286 1.292 1.299 1.306 1.313 1.320 1.329 1.339 1.353 1.384
0.201 1.209 1.240 1.253 1.263 1.271 1.278 1.284 1.291 1.297 1.303 1.310 1.317 1.325 1.334 1.347 1.376
0.194 1.212 1.241 1.254 1.263 1.271 1.277 1.283 1.289 1.295 1.301 1.307 1.314 1.321 1.330 1.342 1.369
0.187 1.215 1.243 1.255 1.264 1.271 1.277 1.283 1.289 1.294 1.300 1.305 1.312 1.318 1.326 1.338 1.363
0.179 1.218 1.245 1.256 1.265 1.271 1.277 1.283 1.288 1.293 1.298 1.304 1.309 1.316 1.323 1.334 1.357
0.173 1.221 1.247 1.258 1.266 1.272 1.278 1.283 1.288 1.292 1.297 1.302 1.308 1.314 1.321 1.330 1.352
0.166 1.225 1.249 1.260 1.267 1.273 1.278 1.283 1.288 1.292 1.297 1.301 1.306 1.312 1.318 1.327 1.347
0.160 1.228 1.252 1.261 1.268 1.274 1.279 1.283 1.288 1.292 1.296 1.300 1.305 1.310 1.316 1.324 1.343
0.154 1.232 1.254 1.263 1.270 1.275 1.279 1.284 1.288 1.292 1.296 1.300 1.304 1.309 1.314 1.322 1.339
0.148 1.235 1.256 1.265 1.271 1.276 1.280 1.284 1.288 1.292 1.295 1.299 1.303 1.307 1.313 1.320 1.335
0.142 1.239 1.259 1.267 1.272 1.277 1.281 1.285 1.288 1.292 1.295 1.298 1.302 1.306 1.311 1.318 1.332
0.136 1.242 1.261 1.268 1.274 1.278 1.282 1.285 1.288 1.292 1.295 1.298 1.301 1.305 1.310 1.316 1.329
0.131 1.245 1.263 1.270 1.275 1.279 1.282 1.286 1.289 1.292 1.295 1.298 1.301 1.304 1.309 1.314 1.327
0.126 1.248 1.265 1.271 1.276 1.280 1.283 1.286 1.289 1.292 1.294 1.297 1.300 1.304 1.307 1.313 1.324
0.121 1.251 1.266 1.273 1.277 1.280 1.284 1.286 1.289 1.292 1.294 1.297 1.300 1.303 1.306 1.311 1.322
0.116 1.253 1.268 1.274 1.278 1.281 1.284 1.287 1.289 1.292 1.294 1.297 1.299 1.302 1.306 1.310 1.320
0.111 1.255 1.269 1.275 1.279 1.282 1.285 1.287 1.289 1.292 1.294 1.296 1.299 1.301 1.305 1.309 1.318
0.107 1.258 1.271 1.276 1.280 1.282 1.285 1.287 1.290 1.292 1.294 1.296 1.298 1.301 1.304 1.308 1.317
0.102 1.259 1.272 1.277 1.280 1.283 1.285 1.288 1.290 1.292 1.294 1.296 1.298 1.300 1.303 1.307 1.315
0.098 1.261 1.273 1.278 1.281 1.283 1.286 1.288 1.290 1.292 1.293 1.295 1.297 1.300 1.302 1.306 1.314
0.094 1.263 1.274 1.278 1.281 1.284 1.286 1.288 1.290 1.292 1.293 1.295 1.297 1.299 1.302 1.305 1.312
0.090 1.264 1.275 1.279 1.282 1.284 1.286 1.288 1.290 1.291 1.293 1.295 1.297 1.299 1.301 1.304 1.311
0.086 1.265 1.275 1.279 1.282 1.284 1.286 1.288 1.290 1.291 1.293 1.295 1.296 1.298 1.300 1.303 1.310
0.083 1.266 1.276 1.280 1.282 1.285 1.286 1.288 1.290 1.291 1.293 1.294 1.296 1.298 1.300 1.303 1.309
0.079 1.267 1.277 1.280 1.283 1.285 1.286 1.288 1.290 1.291 1.293 1.294 1.296 1.297 1.299 1.302 1.308
0.076 1.268 1.277 1.281 1.283 1.285 1.287 1.288 1.290 1.291 1.292 1.294 1.295 1.297 1.299 1.302 1.307
0.073 1.269 1.278 1.281 1.283 1.285 1.287 1.288 1.289 1.291 1.292 1.294 1.295 1.297 1.298 1.301 1.306
0.070 1.270 1.278 1.281 1.283 1.285 1.287 1.288 1.289 1.291 1.292 1.293 1.295 1.296 1.298 1.300 1.306
0.066 1.270 1.278 1.281 1.283 1.285 1.287 1.288 1.289 1.291 1.292 1.293 1.294 1.296 1.298 1.300 1.305
0.064 1.271 1.279 1.281 1.284 1.285 1.287 1.288 1.289 1.290 1.292 1.293 1.294 1.296 1.297 1.299 1.304
0.061 1.271 1.279 1.282 1.284 1.285 1.287 1.288 1.289 1.290 1.291 1.293 1.294 1.295 1.297 1.299 1.304
0.058 1.272 1.279 1.282 1.284 1.285 1.287 1.288 1.289 1.290 1.291 1.292 1.294 1.295 1.297 1.299 1.303
0.056 1.272 1.279 1.282 1.284 1.285 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.295 1.296 1.298 1.303
0.053 1.273 1.279 1.282 1.284 1.285 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.296 1.298 1.302
0.051 1.273 1.279 1.282 1.284 1.285 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.296 1.298 1.302
0.048 1.273 1.280 1.282 1.284 1.285 1.286 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.295 1.297 1.301
0.046 1.273 1.280 1.282 1.284 1.285 1.286 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.295 1.297 1.301
0.044 1.274 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.290 1.291 1.292 1.294 1.295 1.297 1.301
0.042 1.274 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.295 1.297 1.300
0.040 1.274 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.295 1.296 1.300
0.038 1.274 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.296 1.300
0.036 1.274 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.296 1.300
0.035 1.274 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.296 1.300
0.033 1.274 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.296 1.299
0.031 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.296 1.299
0.030 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.295 1.299
0.028 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.290 1.291 1.291 1.292 1.294 1.295 1.299
0.027 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.290 1.290 1.291 1.292 1.294 1.295 1.299
0.026 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.290 1.290 1.291 1.292 1.294 1.295 1.299
0.024 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.289 1.290 1.291 1.292 1.293 1.295 1.298
0.023 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.289 1.290 1.291 1.292 1.293 1.295 1.298
0.022 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.289 1.290 1.291 1.292 1.293 1.295 1.298
0.021 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.289 1.290 1.291 1.292 1.293 1.295 1.298
0.020 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.289 1.289 1.290 1.291 1.292 1.293 1.295 1.298
0.019 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.288 1.289 1.290 1.291 1.292 1.293 1.295 1.298
0.018 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.288 1.289 1.290 1.291 1.292 1.293 1.295 1.298
0.017 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.288 1.289 1.290 1.291 1.292 1.293 1.295 1.298
0.016 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.288 1.289 1.290 1.291 1.292 1.293 1.295 1.298
0.015 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.298
0.014 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.298
0.014 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.298
0.013 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.298
0.012 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.298
0.011 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.298
0.011 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.298
0.010 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.298
0.010 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.298
0.009 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.288 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.298
0.009 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.298
0.008 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.298
0.008 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.298
0.007 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.298
0.007 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.006 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.006 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.006 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.005 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.005 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.005 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.004 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.004 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.004 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.004 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.003 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.003 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.003 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.003 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.002 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.002 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.002 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.002 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.002 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.002 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.002 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.001 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.001 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.001 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.001 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.001 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297
0.001 1.275 1.280 1.282 1.284 1.285 1.286 1.287 1.287 1.288 1.289 1.290 1.291 1.292 1.293 1.294 1.297


==> figures/trajectory/traj_low.txt <==
0.900 -1.261 -0.423 -0.083 0.160 0.360 0.538 0.702 0.859 1.015 1.172 1.336 1.513 1.714 1.957 2.297 3.136
0.873 -1.199 -0.384 -0.054 0.183 0.378 0.550 0.710 0.863 1.014 1.167 1.327 1.500 1.694 1.931 2.262 3.077
0.846 -1.139 -0.347 -0.025 0.205 0.395 0.562 0.718 0.867 1.014 1.163 1.318 1.486 1.676 1.906 2.227 3.020
0.821 -1.080 -0.310 0.003 0.227 0.411 0.574 0.725 0.870 1.013 1.158 1.310 1.473 1.657 1.881 2.194 2.965
0.795 -1.023 -0.274 0.030 0.247 0.427 0.586 0.733 0.874 1.013 1.154 1.301 1.460 1.640 1.857 2.162 2.911
0.771 -0.968 -0.240 0.056 0.268 0.442 0.597 0.740 0.877 1.013 1.150 1.293 1.448 1.622 1.834 2.130 2.859
0.747 -0.914 -0.207 0.081 0.287 0.457 0.608 0.747 0.880 1.012 1.146 1.285 1.436 1.606 1.812 2.100 2.809
0.724 -0.862 -0.174 0.106 0.306 0.472 0.618 0.754 0.884 1.012 1.142 1.278 1.424 1.590 1.790 2.070 2.760
0.701 -0.812 -0.143 0.130 0.325 0.486 0.628 0.760 0.887 1.012 1.138 1.270 1.413 1.574 1.769 2.042 2.712
0.679 -0.763 -0.112 0.153 0.343 0.499 0.638 0.766 0.890 1.011 1.135 1.263 1.402 1.559 1.749 2.014 2.666
0.658 -0.716 -0.083 0.175 0.360 0.512 0.647 0.772 0.893 1.011 1.131 1.256 1.392 1.544 1.729 1.988 2.621
0.637 -0.670 -0.055 0.197 0.376 0.525 0.656 0.778 0.895 1.011 1.128 1.250 1.381 1.530 1.710 1.962 2.578
0.617 -0.625 -0.027 0.217 0.392 0.537 0.665 0.784 0.898 1.011 1.125 1.243 1.372 1.516 1.692 1.937 2.536
0.597 -0.462 0.066 0.277 0.432 0.565 0.684 0.796 0.905 1.012 1.122 1.236 1.360 1.499 1.668 1.904 2.479
0.578 -0.226 0.187 0.355 0.486 0.602 0.710 0.813 0.914 1.016 1.120 1.228 1.346 1.479 1.641 1.865 2.410
0.560 -0.040 0.280 0.418 0.531 0.634 0.732 0.828 0.923 1.018 1.117 1.221 1.333 1.460 1.614 1.828 2.343
0.541 0.102 0.353 0.469 0.568 0.661 0.751 0.840 0.929 1.020 1.114 1.213 1.320 1.442 1.588 1.791 2.278
0.524 0.209 0.411 0.511 0.599 0.684 0.768 0.851 0.935 1.021 1.111 1.205 1.308 1.424 1.564 1.757 2.216
0.507 0.291 0.459 0.547 0.626 0.704 0.782 0.860 0.940 1.022 1.107 1.198 1.296 1.407 1.540 1.724 2.157
0.490 0.355 0.499 0.578 0.650 0.722 0.795 0.869 0.945 1.023 1.104 1.190 1.284 1.390 1.518 1.692 2.100
0.474 0.407 0.533 0.604 0.670 0.737 0.806 0.876 0.948 1.023 1.101 1.184 1.273 1.375 1.496 1.662 2.046
0.458 0.450 0.562 0.627 0.688 0.751 0.816 0.883 0.951 1.023 1.098 1.177 1.263 1.360 1.476 1.633 1.994
0.443 0.486 0.587 0.647 0.704 0.763 0.825 0.888 0.954 1.023 1.094 1.171 1.253 1.346 1.457 1.606 1.945
0.428 0.516 0.609 0.664 0.718 0.774 0.833 0.893 0.957 1.022 1.091 1.165 1.244 1.333 1.438 1.580 1.898
0.414 0.543 0.628 0.680 0.731 0.784 0.840 0.898 0.959 1.022 1.088 1.159 1.235 1.320 1.421 1.555 1.854
0.400 0.566 0.645 0.694 0.742 0.793 0.846 0.902 0.961 1.022 1.086 1.154 1.227 1.309 1.405 1.532 1.812
0.386 0.587 0.661 0.707 0.753 0.801 0.852 0.906 0.962 1.021 1.083 1.149 1.220 1.298 1.390 1.511 1.772
0.373 0.605 0.674 0.718 0.762 0.808 0.857 0.909 0.964 1.021 1.081 1.144 1.213 1.288 1.376 1.490 1.735
0.360 0.622 0.687 0.728 0.770 0.814 0.862 0.912 0.965 1.020 1.079 1.140 1.206 1.279 1.363 1.471 1.700
0.348 0.636 0.698 0.737 0.777 0.820 0.866 0.915 0.966 1.020 1.077 1.136 1.200 1.270 1.351 1.454 1.668
0.336 0.649 0.708 0.745 0.784 0.825 0.869 0.917 0.967 1.020 1.075 1.133 1.195 1.263 1.340 1.437 1.637
0.324 0.661 0.716 0.753 0.790 0.829 0.872 0.919 0.968 1.019 1.073 1.130 1.191 1.256 1.329 1.422 1.609
0.313 0.672 0.724 0.759 0.795 0.833 0.875 0.920 0.968 1.019 1.072 1.128 1.187 1.250 1.320 1.408 1.582
0.302 0.681 0.731 0.764 0.799 0.836 0.877 0.922 0.969 1.019 1.071 1.126 1.183 1.244 1.312 1.395 1.558
0.291 0.689 0.737 0.769 0.802 0.839 0.879 0.923 0.969 1.019 1.070 1.124 1.180 1.239 1.305 1.384 1.535
0.281 0.696 0.742 0.773 0.805 0.841 0.880 0.923 0.969 1.018 1.070 1.123 1.178 1.236 1.298 1.373 1.514
0.271 0.702 0.746 0.776 0.807 0.842 0.881 0.924 0.970 1.018 1.069 1.122 1.176 1.232 1.292 1.364 1.495
0.261 0.708 0.750 0.779 0.809 0.843 0.881 0.924 0.970 1.018 1.069 1.122 1.175 1.230 1.288 1.355 1.477
0.252 0.712 0.753 0.780 0.810 0.843 0.881 0.923 0.969 1.019 1.070 1.122 1.175 1.228 1.283 1.347 1.461
0.243 0.716 0.755 0.781 0.810 0.843 0.881 0.923 0.969 1.019 1.070 1.123 1.175 1.227 1.280 1.340 1.446
0.234 0.719 0.756 0.782 0.810 0.842 0.880 0.922 0.969 1.019 1.071 1.124 1.175 1.226 1.277 1.334 1.433
0.225 0.722 0.757 0.782 0.809 0.841 0.878 0.921 0.968 1.019 1.072 1.125 1.176 1.226 1.275 1.329 1.420
0.217 0.723 0.757 0.781 0.808 0.839 0.876 0.919 0.967 1.020 1.074 1.127 1.178 1.226 1.274 1.325 1.409
0.209 0.725 0.757 0.780 0.806 0.837 0.873 0.917 0.966 1.020 1.076 1.130 1.180 1.227 1.273 1.321 1.399
0.201 0.725 0.756 0.778 0.803 0.834 0.870 0.914 0.965 1.021 1.078 1.133 1.183 1.229 1.272 1.317 1.390
0.194 0.726 0.755 0.776 0.801 0.830 0.867 0.911 0.964 1.022 1.081 1.137 1.186 1.231 1.272 1.314 1.382
0.187 0.726 0.753 0.774 0.797 0.827 0.863 0.908 0.962 1.023 1.084 1.141 1.190 1.233 1.272 1.312 1.374
0.179 0.726 0.752 0.771 0.794 0.822 0.858 0.904 0.960 1.024 1.088 1.145 1.194 1.235 1.272 1.310 1.367
0.173 0.725 0.750 0.768 0.790 0.818 0.853 0.900 0.958 1.026 1.092 1.150 1.198 1.238 1.273 1.308 1.361
0.166 0.724 0.748 0.765 0.786 0.813 0.848 0.895 0.956 1.027 1.097 1.155 1.202 1.240 1.274 1.307 1.356
0.160 0.724 0.745 0.762 0.782 0.808 0.843 0.890 0.953 1.029 1.102 1.161 1.207 1.243 1.275 1.305 1.351
0.154 0.723 0.743 0.759 0.778 0.803 0.837 0.884 0.950 1.031 1.107 1.166 1.211 1.246 1.276 1.304 1.346
0.148 0.722 0.741 0.756 0.774 0.798 0.831 0.878 0.947 1.033 1.113 1.172 1.215 1.249 1.277 1.303 1.342
0.142 0.721 0.739 0.753 0.770 0.793 0.825 0.872 0.943 1.035 1.119 1.178 1.220 1.251 1.278 1.302 1.339
0.136 0.720 0.737 0.750 0.767 0.788 0.819 0.866 0.939 1.038 1.125 1.184 1.224 1.254 1.279 1.302 1.335
0.131 0.719 0.735 0.748 0.763 0.784 0.813 0.859 0.934 1.041 1.132 1.190 1.228 1.256 1.279 1.301 1.332
0.126 0.719 0.733 0.745 0.760 0.779 0.808 0.853 0.930 1.044 1.138 1.195 1.232 1.259 1.280 1.300 1.329
0.121 0.718 0.732 0.743 0.757 0.775 0.802 0.846 0.924 1.048 1.145 1.200 1.236 1.261 1.281 1.300 1.327
0.116 0.717 0.730 0.741 0.754 0.771 0.797 0.840 0.919 1.052 1.152 1.205 1.239 1.263 1.282 1.299 1.325
0.111 0.717 0.729 0.739 0.751 0.768 0.792 0.833 0.913 1.056 1.158 1.210 1.242 1.264 1.282 1.299 1.323
0.107 0.716 0.728 0.737 0.749 0.764 0.788 0.827 0.907 1.060 1.164 1.215 1.245 1.266 1.283 1.298 1.321
0.102 0.716 0.727 0.735 0.746 0.761 0.784 0.822 0.901 1.065 1.170 1.219 1.247 1.268 1.283 1.298 1.319
0.098 0.716 0.726 0.734 0.744 0.758 0.780 0.816 0.895 1.070 1.176 1.222 1.250 1.269 1.284 1.298 1.317
0.094 0.715 0.725 0.733 0.742 0.756 0.776 0.811 0.889 1.075 1.181 1.226 1.252 1.270 1.284 1.297 1.316
0.090 0.715 0.724 0.732 0.741 0.754 0.773 0.807 0.883 1.080 1.186 1.229 1.254 1.271 1.284 1.297 1.314
0.086 0.715 0.723 0.731 0.739 0.752 0.770 0.803 0.878 1.085 1.190 1.232 1.256 1.272 1.285 1.296 1.313
0.083 0.715 0.723 0.730 0.738 0.750 0.768 0.799 0.872 1.090 1.194 1.234 1.257 1.273 1.285 1.296 1.312
0.079 0.714 0.722 0.729 0.737 0.748 0.765 0.795 0.867 1.095 1.198 1.237 1.259 1.273 1.285 1.296 1.311
0.076 0.714 0.722 0.728 0.736 0.747 0.763 0.792 0.862 1.100 1.202 1.239 1.260 1.274 1.285 1.295 1.310
0.073 0.714 0.722 0.727 0.735 0.745 0.761 0.789 0.857 1.105 1.205 1.241 1.261 1.275 1.285 1.295 1.309
0.070 0.714 0.721 0.727 0.734 0.744 0.759 0.786 0.853 1.109 1.208 1.243 1.262 1.275 1.285 1.295 1.308
0.066 0.714 0.721 0.726 0.733 0.743 0.757 0.783 0.849 1.114 1.211 1.244 1.263 1.275 1.285 1.294 1.307
0.064 0.714 0.721 0.726 0.733 0.742 0.756 0.781 0.845 1.118 1.213 1.246 1.264 1.276 1.285 1.294 1.307
0.061 0.714 0.720 0.726 0.732 0.741 0.755 0.779 0.841 1.122 1.215 1.247 1.264 1.276 1.285 1.294 1.306
0.058 0.714 0.720 0.725 0.731 0.740 0.754 0.777 0.838 1.126 1.217 1.248 1.265 1.276 1.285 1.294 1.305
0.056 0.714 0.720 0.725 0.731 0.739 0.752 0.776 0.835 1.129 1.219 1.249 1.265 1.277 1.285 1.293 1.305
0.053 0.714 0.720 0.725 0.731 0.739 0.751 0.774 0.832 1.132 1.221 1.250 1.266 1.277 1.285 1.293 1.304
0.051 0.714 0.720 0.724 0.730 0.738 0.751 0.773 0.830 1.135 1.222 1.251 1.266 1.277 1.285 1.293 1.304
0.048 0.714 0.720 0.724 0.730 0.738 0.750 0.771 0.827 1.138 1.224 1.251 1.267 1.277 1.285 1.293 1.303
0.046 0.714 0.720 0.724 0.730 0.737 0.749 0.770 0.825 1.140 1.225 1.252 1.267 1.277 1.285 1.293 1.303
0.044 0.714 0.720 0.724 0.729 0.737 0.748 0.769 0.823 1.143 1.226 1.253 1.268 1.278 1.285 1.293 1.303
0.042 0.714 0.719 0.724 0.729 0.736 0.748 0.768 0.821 1.145 1.227 1.253 1.268 1.278 1.285 1.292 1.302
0.040 0.714 0.719 0.724 0.729 0.736 0.747 0.767 0.820 1.147 1.228 1.254 1.268 1.278 1.285 1.292 1.302
0.038 0.714 0.719 0.723 0.729 0.736 0.747 0.767 0.818 1.149 1.229 1.254 1.268 1.278 1.285 1.292 1.302
0.036 0.714 0.719 0.723 0.728 0.736 0.746 0.766 0.817 1.150 1.230 1.255 1.269 1.278 1.285 1.292 1.301
0.035 0.714 0.719 0.723 0.728 0.735 0.746 0.765 0.816 1.152 1.230 1.255 1.269 1.278 1.285 1.292 1.301
0.033 0.714 0.719 0.723 0.728 0.735 0.746 0.765 0.815 1.153 1.231 1.255 1.269 1.278 1.285 1.292 1.301
0.031 0.714 0.719 0.723 0.728 0.735 0.745 0.764 0.814 1.154 1.231 1.256 1.269 1.278 1.285 1.292 1.301
0.030 0.714 0.719 0.723 0.728 0.735 0.745 0.764 0.813 1.156 1.232 1.256 1.269 1.278 1.285 1.292 1.301
0.028 0.715 0.719 0.723 0.728 0.735 0.745 0.763 0.812 1.157 1.232 1.256 1.269 1.278 1.285 1.292 1.300
0.027 0.715 0.719 0.723 0.728 0.734 0.745 0.763 0.811 1.158 1.233 1.256 1.270 1.278 1.285 1.291 1.300
0.026 0.715 0.719 0.723 0.728 0.734 0.744 0.763 0.810 1.158 1.233 1.257 1.270 1.278 1.285 1.291 1.300
0.024 0.715 0.719 0.723 0.728 0.734 0.744 0.762 0.810 1.159 1.234 1.257 1.270 1.278 1.285 1.291 1.300
0.023 0.715 0.719 0.723 0.728 0.734 0.744 0.762 0.809 1.160 1.234 1.257 1.270 1.278 1.285 1.291 1.300
0.022 0.715 0.719 0.723 0.727 0.734 0.744 0.762 0.809 1.161 1.234 1.257 1.270 1.278 1.285 1.291 1.300
0.021 0.715 0.719 0.723 0.727 0.734 0.744 0.762 0.808 1.161 1.234 1.257 1.270 1.278 1.285 1.291 1.300
0.020 0.715 0.719 0.723 0.727 0.734 0.744 0.761 0.808 1.162 1.235 1.257 1.270 1.278 1.285 1.291 1.300
0.019 0.715 0.719 0.723 0.727 0.734 0.744 0.761 0.808 1.162 1.235 1.258 1.270 1.279 1.285 1.291 1.300
0.018 0.715 0.719 0.723 0.727 0.734 0.743 0.761 0.807 1.163 1.235 1.258 1.270 1.279 1.285 1.291 1.299
0.017 0.715 0.719 0.723 0.727 0.734 0.743 0.761 0.807 1.163 1.235 1.258 1.270 1.279 1.285 1.291 1.299
0.016 0.715 0.719 0.723 0.727 0.734 0.743 0.761 0.807 1.163 1.235 1.258 1.270 1.279 1.285 1.291 1.299
0.015 0.715 0.719 0.723 0.727 0.733 0.743 0.761 0.806 1.164 1.235 1.258 1.270 1.279 1.285 1.291 1.299
0.014 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.806 1.164 1.236 1.258 1.270 1.279 1.285 1.291 1.299
0.014 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.806 1.164 1.236 1.258 1.270 1.279 1.285 1.291 1.299
0.013 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.806 1.165 1.236 1.258 1.270 1.279 1.285 1.291 1.299
0.012 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.806 1.165 1.236 1.258 1.270 1.279 1.285 1.291 1.299
0.011 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.805 1.165 1.236 1.258 1.270 1.279 1.285 1.291 1.299
0.011 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.805 1.165 1.236 1.258 1.270 1.279 1.285 1.291 1.299
0.010 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.805 1.165 1.236 1.258 1.270 1.279 1.285 1.291 1.299
0.010 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.805 1.165 1.236 1.258 1.270 1.279 1.285 1.291 1.299
0.009 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.805 1.166 1.236 1.258 1.270 1.279 1.285 1.291 1.299
0.009 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.805 1.166 1.236 1.258 1.270 1.279 1.285 1.291 1.299
0.008 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.805 1.166 1.236 1.258 1.270 1.279 1.285 1.291 1.299
0.008 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.805 1.166 1.236 1.258 1.270 1.279 1.285 1.291 1.299
0.007 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.805 1.166 1.236 1.258 1.270 1.279 1.285 1.291 1.299
0.007 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.805 1.166 1.236 1.258 1.270 1.279 1.285 1.291 1.299
0.006 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.805 1.166 1.236 1.258 1.270 1.279 1.285 1.291 1.299
0.006 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.805 1.166 1.236 1.258 1.270 1.279 1.285 1.291 1.299
0.006 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.804 1.166 1.236 1.258 1.270 1.279 1.285 1.291 1.299
0.005 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.804 1.166 1.237 1.258 1.271 1.279 1.285 1.291 1.299
0.005 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.804 1.166 1.237 1.258 1.271 1.279 1.285 1.291 1.299
0.005 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.804 1.166 1.237 1.258 1.271 1.279 1.285 1.291 1.299
0.004 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.804 1.166 1.237 1.258 1.271 1.279 1.285 1.291 1.299
0.004 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.804 1.166 1.237 1.258 1.271 1.279 1.285 1.291 1.299
0.004 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.804 1.166 1.237 1.258 1.271 1.279 1.285 1.291 1.299
0.004 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.804 1.166 1.237 1.258 1.271 1.279 1.285 1.291 1.299
0.003 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.804 1.166 1.237 1.259 1.271 1.279 1.285 1.291 1.299
0.003 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.804 1.166 1.237 1.259 1.271 1.279 1.285 1.291 1.299
0.003 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.804 1.166 1.237 1.259 1.271 1.279 1.285 1.291 1.299
0.003 0.715 0.719 0.723 0.727 0.733 0.743 0.760 0.804 1.166 1.237 1.259 1.271 1.279 1.285 1.291 1.299
0.002 0.715 0.719 0.723 0.727 0.733 0.743 0.759 0.804 1.166 1.237 1.259 1.271 1.279 1.285 1.291 1.299
0.002 0.715 0.719 0.723 0.727 0.733 0.743 0.759 0.804 1.166 1.237 1.259 1.271 1.279 1.285 1.291 1.299
0.002 0.715 0.719 0.723 0.727 0.733 0.743 0.759 0.804 1.166 1.237 1.259 1.271 1.279 1.285 1.291 1.299
0.002 0.715 0.719 0.723 0.727 0.733 0.743 0.759 0.804 1.166 1.237 1.259 1.271 1.279 1.285 1.291 1.299
0.002 0.715 0.719 0.723 0.727 0.733 0.743 0.759 0.804 1.166 1.237 1.259 1.271 1.279 1.285 1.291 1.299
0.002 0.715 0.719 0.723 0.727 0.733 0.743 0.759 0.804 1.166 1.237 1.259 1.271 1.279 1.285 1.291 1.299
0.002 0.715 0.719 0.723 0.727 0.733 0.743 0.759 0.804 1.166 1.237 1.259 1.271 1.279 1.285 1.291 1.299
0.001 0.715 0.719 0.723 0.727 0.733 0.743 0.759 0.804 1.166 1.237 1.259 1.271 1.279 1.285 1.291 1.299
0.001 0.715 0.719 0.723 0.727 0.733 0.743 0.759 0.804 1.166 1.237 1.259 1.271 1.279 1.285 1.291 1.299
0.001 0.715 0.719 0.723 0.727 0.733 0.743 0.759 0.804 1.167 1.237 1.259 1.271 1.279 1.285 1.291 1.299
0.001 0.715 0.719 0.723 0.727 0.733 0.743 0.759 0.804 1.167 1.237 1.259 1.271 1.279 1.285 1.291 1.299
0.001 0.715 0.719 0.723 0.727 0.733 0.743 0.759 0.804 1.167 1.237 1.259 1.271 1.279 1.285 1.291 1.299
0.001 0.715 0.719 0.723 0.727 0.733 0.743 0.759 0.804 1.167 1.237 1.259 1.271 1.279 1.285 1.291 1.299


==> figures/trajectory/traj_mid.txt <==
0.900 -1.261 -0.423 -0.083 0.160 0.360 0.538 0.702 0.859 1.015 1.172 1.336 1.513 1.714 1.957 2.297 3.136
0.873 -1.199 -0.384 -0.054 0.183 0.378 0.550 0.710 0.863 1.014 1.167 1.327 1.500 1.694 1.931 2.262 3.077
0.846 -1.139 -0.347 -0.025 0.205 0.395 0.562 0.718 0.867 1.014 1.163 1.318 1.486 1.676 1.906 2.227 3.020
0.821 -1.080 -0.310 0.003 0.227 0.411 0.574 0.725 0.870 1.013 1.158 1.310 1.473 1.657 1.881 2.194 2.965
0.795 -1.023 -0.274 0.030 0.247 0.427 0.586 0.733 0.874 1.013 1.154 1.301 1.460 1.640 1.857 2.162 2.911
0.771 -0.968 -0.240 0.056 0.268 0.442 0.597 0.740 0.877 1.013 1.150 1.293 1.448 1.622 1.834 2.130 2.859
0.747 -0.914 -0.207 0.081 0.287 0.457 0.608 0.747 0.880 1.012 1.146 1.285 1.436 1.606 1.812 2.100 2.809
0.724 -0.862 -0.174 0.106 0.306 0.472 0.618 0.754 0.884 1.012 1.142 1.278 1.424 1.590 1.790 2.070 2.760
0.701 -0.812 -0.143 0.130 0.325 0.486 0.628 0.760 0.887 1.012 1.138 1.270 1.413 1.574 1.769 2.042 2.712
0.679 -0.763 -0.112 0.153 0.343 0.499 0.638 0.766 0.890 1.011 1.135 1.263 1.402 1.559 1.749 2.014 2.666
0.658 -0.716 -0.083 0.175 0.360 0.512 0.647 0.772 0.893 1.011 1.131 1.256 1.392 1.544 1.729 1.988 2.621
0.637 -0.670 -0.055 0.197 0.376 0.525 0.656 0.778 0.895 1.011 1.128 1.250 1.381 1.530 1.710 1.962 2.578
0.617 -0.625 -0.027 0.217 0.392 0.537 0.665 0.784 0.898 1.011 1.125 1.243 1.372 1.516 1.692 1.937 2.536
0.597 -0.462 0.066 0.277 0.432 0.565 0.684 0.796 0.905 1.012 1.122 1.236 1.360 1.499 1.668 1.904 2.479
0.578 -0.226 0.187 0.355 0.486 0.602 0.710 0.813 0.914 1.016 1.120 1.228 1.346 1.479 1.641 1.865 2.410
0.560 -0.040 0.280 0.418 0.531 0.634 0.732 0.828 0.923 1.018 1.117 1.221 1.333 1.460 1.614 1.828 2.343
0.541 0.102 0.353 0.469 0.568 0.661 0.751 0.840 0.929 1.020 1.114 1.213 1.320 1.442 1.588 1.791 2.278
0.524 0.209 0.411 0.511 0.599 0.684 0.768 0.851 0.935 1.021 1.111 1.205 1.308 1.424 1.564 1.757 2.216
0.507 0.291 0.459 0.547 0.626 0.704 0.782 0.860 0.940 1.022 1.107 1.198 1.296 1.407 1.540 1.724 2.157
0.490 0.355 0.499 0.578 0.650 0.722 0.795 0.869 0.945 1.023 1.104 1.190 1.284 1.390 1.518 1.692 2.100
0.474 0.407 0.533 0.604 0.670 0.737 0.806 0.876 0.948 1.023 1.101 1.184 1.273 1.375 1.496 1.662 2.046
0.458 0.450 0.562 0.627 0.688 0.751 0.816 0.883 0.951 1.023 1.098 1.177 1.263 1.360 1.476 1.633 1.994
0.443 0.486 0.587 0.647 0.704 0.763 0.825 0.888 0.954 1.023 1.094 1.171 1.253 1.346 1.457 1.606 1.945
0.428 0.516 0.609 0.664 0.718 0.774 0.833 0.893 0.957 1.022 1.091 1.165 1.244 1.333 1.438 1.580 1.898
0.414 0.543 0.628 0.680 0.731 0.784 0.840 0.898 0.959 1.022 1.088 1.159 1.235 1.320 1.421 1.555 1.854
0.400 0.566 0.645 0.694 0.742 0.793 0.846 0.902 0.961 1.022 1.086 1.154 1.227 1.309 1.405 1.532 1.812
0.386 0.587 0.661 0.707 0.753 0.801 0.852 0.906 0.962 1.021 1.083 1.149 1.220 1.298 1.390 1.511 1.772
0.373 0.605 0.674 0.718 0.762 0.808 0.857 0.909 0.964 1.021 1.081 1.144 1.213 1.288 1.376 1.490 1.735
0.360 0.622 0.687 0.728 0.770 0.814 0.862 0.912 0.965 1.020 1.079 1.140 1.206 1.279 1.363 1.471 1.700
0.348 0.636 0.698 0.737 0.777 0.820 0.866 0.915 0.966 1.020 1.077 1.136 1.200 1.270 1.351 1.454 1.668
0.336 0.649 0.708 0.745 0.784 0.825 0.869 0.917 0.967 1.020 1.075 1.133 1.195 1.263 1.340 1.437 1.637
0.324 0.661 0.716 0.753 0.790 0.829 0.872 0.919 0.968 1.019 1.073 1.130 1.191 1.256 1.329 1.422 1.609
0.313 0.672 0.724 0.759 0.795 0.833 0.875 0.920 0.968 1.019 1.072 1.128 1.187 1.250 1.320 1.408 1.582
0.302 0.681 0.731 0.764 0.799 0.836 0.877 0.922 0.969 1.019 1.071 1.126 1.183 1.244 1.312 1.395 1.558
0.291 0.689 0.737 0.769 0.802 0.839 0.879 0.923 0.969 1.019 1.070 1.124 1.180 1.239 1.305 1.384 1.535
0.281 0.696 0.742 0.773 0.805 0.841 0.880 0.923 0.969 1.018 1.070 1.123 1.178 1.236 1.298 1.373 1.514
0.271 0.702 0.746 0.776 0.807 0.842 0.881 0.924 0.970 1.018 1.069 1.122 1.176 1.232 1.292 1.364 1.495
0.261 0.708 0.750 0.779 0.809 0.843 0.881 0.924 0.970 1.018 1.069 1.122 1.175 1.230 1.288 1.355 1.477
0.252 0.712 0.753 0.780 0.810 0.843 0.881 0.923 0.969 1.019 1.070 1.122 1.175 1.228 1.283 1.347 1.461
0.243 0.716 0.755 0.781 0.810 0.843 0.881 0.923 0.969 1.019 1.070 1.123 1.175 1.227 1.280 1.340 1.446
0.234 0.719 0.756 0.782 0.810 0.842 0.880 0.922 0.969 1.019 1.071 1.124 1.175 1.226 1.277 1.334 1.433
0.225 0.722 0.757 0.782 0.809 0.841 0.878 0.921 0.968 1.019 1.072 1.125 1.176 1.226 1.275 1.329 1.420
0.217 0.723 0.757 0.781 0.808 0.839 0.876 0.919 0.967 1.020 1.074 1.127 1.178 1.226 1.274 1.325 1.409
0.209 0.725 0.757 0.780 0.806 0.837 0.873 0.917 0.966 1.020 1.076 1.130 1.180 1.227 1.273 1.321 1.399
0.201 0.725 0.756 0.778 0.803 0.834 0.870 0.914 0.965 1.021 1.078 1.133 1.183 1.229 1.272 1.317 1.390
0.194 0.726 0.755 0.776 0.801 0.830 0.867 0.911 0.964 1.022 1.081 1.137 1.186 1.231 1.272 1.314 1.382
0.187 0.726 0.753 0.774 0.797 0.827 0.863 0.908 0.962 1.023 1.084 1.141 1.190 1.233 1.272 1.312 1.374
0.179 0.726 0.752 0.771 0.794 0.822 0.858 0.904 0.960 1.024 1.088 1.145 1.194 1.235 1.272 1.310 1.367
0.173 0.725 0.750 0.768 0.790 0.818 0.853 0.900 0.958 1.026 1.092 1.150 1.198 1.238 1.273 1.308 1.361
0.166 0.724 0.748 0.765 0.786 0.813 0.848 0.895 0.956 1.027 1.097 1.155 1.202 1.240 1.274 1.307 1.356
0.160 0.724 0.745 0.762 0.782 0.808 0.843 0.890 0.953 1.029 1.102 1.161 1.207 1.243 1.275 1.305 1.351
0.154 0.723 0.743 0.759 0.778 0.803 0.837 0.884 0.950 1.031 1.107 1.166 1.211 1.246 1.276 1.304 1.346
0.148 0.722 0.741 0.756 0.774 0.798 0.831 0.878 0.947 1.033 1.113 1.172 1.215 1.249 1.277 1.303 1.342
0.142 0.721 0.739 0.753 0.770 0.793 0.825 0.872 0.943 1.035 1.119 1.178 1.220 1.251 1.278 1.302 1.339
0.136 0.720 0.737 0.750 0.767 0.788 0.819 0.866 0.939 1.038 1.125 1.184 1.224 1.254 1.279 1.302 1.335
0.131 0.719 0.735 0.748 0.763 0.784 0.813 0.859 0.934 1.041 1.132 1.190 1.228 1.256 1.279 1.301 1.332
0.126 0.719 0.733 0.745 0.760 0.779 0.808 0.853 0.930 1.044 1.138 1.195 1.232 1.259 1.280 1.300 1.329
0.121 0.718 0.732 0.743 0.757 0.775 0.802 0.846 0.924 1.048 1.145 1.200 1.236 1.261 1.281 1.300 1.327
0.116 0.717 0.730 0.741 0.754 0.771 0.797 0.840 0.919 1.052 1.152 1.205 1.239 1.263 1.282 1.299 1.325
0.111 0.717 0.729 0.739 0.751 0.768 0.792 0.833 0.913 1.056 1.158 1.210 1.242 1.264 1.282 1.299 1.323
0.107 0.716 0.728 0.737 0.749 0.764 0.788 0.827 0.907 1.060 1.164 1.215 1.245 1.266 1.283 1.298 1.321
0.102 0.716 0.727 0.735 0.746 0.761 0.784 0.822 0.901 1.065 1.170 1.219 1.247 1.268 1.283 1.298 1.319
0.098 0.716 0.726 0.735 0.745 0.760 0.782 0.819 0.898 1.068 1.173 1.221 1.249 1.268 1.283 1.297 1.318
0.094 0.716 0.727 0.735 0.746 0.760 0.781 0.818 0.897 1.068 1.174 1.221 1.248 1.268 1.283 1.297 1.317
0.090 0.717 0.727 0.735 0.746 0.760 0.781 0.818 0.896 1.069 1.174 1.221 1.248 1.267 1.282 1.296 1.316
0.086 0.717 0.727 0.736 0.746 0.760 0.781 0.817 0.896 1.070 1.175 1.221 1.248 1.267 1.282 1.296 1.315
0.083 0.718 0.728 0.736 0.746 0.760 0.781 0.817 0.895 1.070 1.175 1.221 1.248 1.267 1.282 1.295 1.314
0.079 0.718 0.728 0.736 0.746 0.760 0.781 0.816 0.894 1.071 1.176 1.222 1.248 1.267 1.281 1.295 1.314
0.076 0.718 0.728 0.736 0.746 0.760 0.781 0.816 0.893 1.071 1.176 1.222 1.248 1.267 1.281 1.294 1.313
0.073 0.719 0.728 0.736 0.746 0.760 0.780 0.816 0.893 1.072 1.177 1.222 1.248 1.266 1.281 1.294 1.313
0.070 0.719 0.729 0.736 0.746 0.760 0.780 0.815 0.892 1.073 1.177 1.222 1.248 1.266 1.280 1.294 1.312
0.066 0.719 0.729 0.737 0.746 0.760 0.780 0.815 0.892 1.073 1.178 1.222 1.248 1.266 1.280 1.293 1.312
0.064 0.719 0.729 0.737 0.746 0.760 0.780 0.814 0.891 1.074 1.178 1.222 1.248 1.266 1.280 1.293 1.311
0.061 0.720 0.729 0.737 0.746 0.760 0.780 0.814 0.890 1.074 1.178 1.222 1.248 1.266 1.280 1.293 1.311
0.058 0.720 0.729 0.737 0.746 0.760 0.780 0.814 0.890 1.075 1.179 1.223 1.248 1.266 1.280 1.292 1.310
0.056 0.720 0.729 0.737 0.746 0.760 0.779 0.814 0.889 1.075 1.179 1.223 1.248 1.266 1.279 1.292 1.310
0.053 0.720 0.730 0.737 0.747 0.760 0.779 0.813 0.889 1.076 1.179 1.223 1.248 1.265 1.279 1.292 1.310
0.051 0.720 0.730 0.737 0.747 0.760 0.779 0.813 0.888 1.076 1.180 1.223 1.248 1.265 1.279 1.292 1.309
0.048 0.720 0.730 0.737 0.747 0.760 0.779 0.813 0.888 1.076 1.180 1.223 1.248 1.265 1.279 1.291 1.309
0.046 0.721 0.730 0.737 0.747 0.760 0.779 0.813 0.888 1.077 1.180 1.223 1.248 1.265 1.279 1.291 1.309
0.044 0.721 0.730 0.737 0.747 0.759 0.779 0.812 0.887 1.077 1.180 1.223 1.248 1.265 1.279 1.291 1.309
0.042 0.721 0.730 0.737 0.747 0.759 0.779 0.812 0.887 1.077 1.180 1.223 1.248 1.265 1.279 1.291 1.308
0.040 0.721 0.730 0.737 0.747 0.759 0.779 0.812 0.887 1.078 1.181 1.223 1.248 1.265 1.278 1.291 1.308
0.038 0.721 0.730 0.738 0.747 0.759 0.779 0.812 0.886 1.078 1.181 1.223 1.248 1.265 1.278 1.291 1.308
0.036 0.721 0.730 0.738 0.747 0.759 0.779 0.812 0.886 1.078 1.181 1.223 1.248 1.265 1.278 1.291 1.308
0.035 0.721 0.730 0.738 0.747 0.759 0.779 0.812 0.886 1.078 1.181 1.224 1.248 1.265 1.278 1.290 1.308
0.033 0.721 0.730 0.738 0.747 0.759 0.778 0.811 0.886 1.079 1.181 1.224 1.248 1.265 1.278 1.290 1.308
0.031 0.721 0.730 0.738 0.747 0.759 0.778 0.811 0.885 1.079 1.181 1.224 1.248 1.265 1.278 1.290 1.307
0.030 0.721 0.730 0.738 0.747 0.759 0.778 0.811 0.885 1.079 1.182 1.224 1.248 1.265 1.278 1.290 1.307
0.028 0.721 0.730 0.738 0.747 0.759 0.778 0.811 0.885 1.079 1.182 1.224 1.248 1.265 1.278 1.290 1.307
0.027 0.722 0.730 0.738 0.747 0.759 0.778 0.811 0.885 1.079 1.182 1.224 1.248 1.265 1.278 1.290 1.307
0.026 0.722 0.731 0.738 0.747 0.759 0.778 0.811 0.885 1.080 1.182 1.224 1.248 1.265 1.278 1.290 1.307
0.024 0.722 0.731 0.738 0.747 0.759 0.778 0.811 0.885 1.080 1.182 1.224 1.248 1.265 1.278 1.290 1.307
0.023 0.722 0.731 0.738 0.747 0.759 0.778 0.811 0.885 1.080 1.182 1.224 1.248 1.265 1.278 1.290 1.307
0.022 0.722 0.731 0.738 0.747 0.759 0.778 0.811 0.884 1.080 1.182 1.224 1.248 1.265 1.278 1.290 1.307
0.021 0.722 0.731 0.738 0.747 0.759 0.778 0.811 0.884 1.080 1.182 1.224 1.248 1.265 1.278 1.290 1.307
0.020 0.722 0.731 0.738 0.747 0.759 0.778 0.811 0.884 1.080 1.182 1.224 1.248 1.265 1.278 1.290 1.307
0.019 0.722 0.731 0.738 0.747 0.759 0.778 0.811 0.884 1.080 1.182 1.224 1.248 1.265 1.278 1.290 1.307
0.018 0.722 0.731 0.738 0.747 0.759 0.778 0.811 0.884 1.080 1.182 1.224 1.248 1.265 1.278 1.290 1.307
0.017 0.722 0.731 0.738 0.747 0.759 0.778 0.811 0.884 1.080 1.182 1.224 1.248 1.265 1.278 1.290 1.307
0.016 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.884 1.080 1.182 1.224 1.248 1.265 1.278 1.290 1.307
0.015 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.884 1.080 1.182 1.224 1.248 1.265 1.278 1.290 1.307
0.014 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.884 1.080 1.182 1.224 1.248 1.265 1.278 1.290 1.307
0.014 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.884 1.080 1.182 1.224 1.248 1.265 1.278 1.290 1.306
0.013 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.884 1.081 1.182 1.224 1.248 1.265 1.278 1.290 1.306
0.012 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.884 1.081 1.182 1.224 1.248 1.265 1.278 1.289 1.306
0.011 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.884 1.081 1.183 1.224 1.248 1.265 1.278 1.289 1.306
0.011 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.884 1.081 1.183 1.224 1.248 1.264 1.278 1.289 1.306
0.010 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.884 1.081 1.183 1.224 1.248 1.264 1.278 1.289 1.306
0.010 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.884 1.081 1.183 1.224 1.248 1.264 1.278 1.289 1.306
0.009 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.884 1.081 1.183 1.224 1.248 1.264 1.278 1.289 1.306
0.009 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.884 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.008 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.884 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.008 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.007 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.007 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.006 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.006 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.006 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.005 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.005 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.005 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.004 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.004 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.004 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.004 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.003 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.003 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.003 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.003 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.002 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.002 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.002 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.002 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.002 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.002 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.002 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.001 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.001 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.001 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.001 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.001 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306
0.001 0.722 0.731 0.738 0.747 0.759 0.778 0.810 0.883 1.081 1.183 1.224 1.248 1.264 1.277 1.289 1.306


==> figures/trajectory/traj_pdfs.txt <==
-15.100 1.100 1.100
-15.100 0.999 1.000
-2.500 0.999 1.000
-2.487 0.999 1.000
-2.475 0.999 1.000
-2.462 0.999 1.000
-2.450 0.999 1.000
-2.437 0.999 1.000
-2.425 0.999 1.000
-2.412 0.999 1.000
-2.400 0.999 1.000
-2.387 0.999 1.000
-2.375 0.998 1.000
-2.362 0.998 1.000
-2.350 0.998 1.000
-2.337 0.998 1.000
-2.325 0.998 1.000
-2.312 0.997 1.000
-2.299 0.997 1.000
-2.287 0.997 1.000
-2.274 0.996 1.000
-2.262 0.996 1.000
-2.249 0.995 1.000
-2.237 0.995 1.000
-2.224 0.994 1.000
-2.212 0.994 1.000
-2.199 0.993 1.000
-2.187 0.993 1.000
-2.174 0.992 1.000
-2.162 0.991 1.000
-2.149 0.990 1.000
-2.137 0.989 1.000
-2.124 0.988 1.000
-2.112 0.987 1.000
-2.099 0.986 1.000
-2.086 0.985 1.000
-2.074 0.984 1.000
-2.061 0.982 1.000
-2.049 0.981 1.000
-2.036 0.979 1.000
-2.024 0.977 1.000
-2.011 0.975 1.000
-1.999 0.973 1.000
-1.986 0.971 1.000
-1.974 0.969 1.000
-1.961 0.967 1.000
-1.949 0.964 1.000
-1.936 0.961 1.000
-1.924 0.958 1.000
-1.911 0.955 1.000
-1.898 0.952 1.000
-1.886 0.948 1.000
-1.873 0.945 1.000
-1.861 0.941 1.000
-1.848 0.937 1.000
-1.836 0.932 1.000
-1.823 0.928 1.000
-1.811 0.923 1.000
-1.798 0.918 1.000
-1.786 0.913 1.000
-1.773 0.907 1.000
-1.761 0.902 1.000
-1.748 0.896 1.000
-1.736 0.889 1.000
-1.723 0.883 1.000
-1.711 0.876 1.000
-1.698 0.869 1.000
-1.685 0.862 1.000
-1.673 0.854 1.000
-1.660 0.846 1.000
-1.648 0.838 1.000
-1.635 0.830 1.000
-1.623 0.821 1.000
-1.610 0.813 1.000
-1.598 0.804 1.000
-1.585 0.794 1.000
-1.573 0.785 1.000
-1.560 0.775 1.000
-1.548 0.765 1.000
-1.535 0.755 1.000
-1.523 0.744 1.000
-1.510 0.734 1.000
-1.497 0.723 1.000
-1.485 0.712 1.000
-1.472 0.701 1.000
-1.460 0.690 1.000
-1.447 0.679 1.000
-1.435 0.668 1.000
-1.422 0.656 1.000
-1.410 0.645 1.000
-1.397 0.634 1.000
-1.385 0.622 1.000
-1.372 0.611 1.000
-1.360 0.599 1.000
-1.347 0.588 1.000
-1.335 0.577 1.000
-1.322 0.566 1.000
-1.310 0.555 1.000
-1.297 0.545 1.000
-1.284 0.534 1.000
-1.272 0.524 1.000
-1.259 0.514 1.000
-1.247 0.504 1.000
-1.234 0.495 1.000
-1.222 0.485 1.000
-1.209 0.477 1.000
-1.197 0.468 1.000
-1.184 0.460 1.000
-1.172 0.453 1.000
-1.159 0.446 1.000
-1.147 0.439 1.000
-1.134 0.433 1.000
-1.122 0.427 1.000
-1.109 0.422 1.000
-1.096 0.417 1.000
-1.084 0.413 1.000
-1.071 0.409 1.000
-1.059 0.406 1.000
-1.046 0.404 1.000
-1.034 0.402 1.000
-1.021 0.401 1.000
-1.009 0.400 1.000
-0.996 0.400 1.000
-0.984 0.400 1.000
-0.971 0.402 1.000
-0.959 0.403 1.000
-0.946 0.405 1.000
-0.934 0.408 1.000
-0.921 0.412 1.000
-0.909 0.415 1.000
-0.896 0.420 1.000
-0.883 0.425 1.000
-0.871 0.430 1.000
-0.858 0.436 1.000
-0.846 0.443 1.000
-0.833 0.450 1.000
-0.821 0.457 1.000
-0.808 0.465 1.000
-0.796 0.473 1.000
-0.783 0.482 1.000
-0.771 0.491 1.000
-0.758 0.500 1.000
-0.746 0.510 1.000
-0.733 0.520 1.000
-0.721 0.530 1.000
-0.708 0.540 1.000
-0.695 0.551 1.000
-0.683 0.562 1.000
-0.670 0.573 1.000
-0.658 0.584 1.000
-0.645 0.595 1.000
-0.633 0.606 1.000
-0.620 0.617 1.000
-0.608 0.629 1.000
-0.595 0.640 1.000
-0.583 0.652 1.000
-0.570 0.663 1.000
-0.558 0.674 1.000
-0.545 0.685 1.000
-0.533 0.696 1.000
-0.520 0.707 1.000
-0.508 0.718 1.000
-0.495 0.729 1.000
-0.482 0.740 1.000
-0.470 0.750 1.000
-0.457 0.760 1.000
-0.445 0.770 1.000
-0.432 0.780 1.000
-0.420 0.789 1.000
-0.407 0.799 1.000
-0.395 0.808 1.000
-0.382 0.816 1.000
-0.370 0.825 1.000
-0.357 0.833 1.000
-0.345 0.841 1.000
-0.332 0.849 1.000
-0.320 0.856 1.000
-0.307 0.863 1.000
-0.294 0.870 1.000
-0.282 0.877 1.000
-0.269 0.883 1.000
-0.257 0.889 1.000
-0.244 0.895 1.000
-0.232 0.900 1.000
-0.219 0.905 1.000
-0.207 0.910 1.000
-0.194 0.914 1.000
-0.182 0.918 1.000
-0.169 0.922 1.000
-0.157 0.926 1.000
-0.144 0.929 1.000
-0.132 0.932 1.000
-0.119 0.935 1.000
-0.107 0.937 1.000
-0.094 0.940 1.000
-0.081 0.942 1.000
-0.069 0.943 1.000
-0.056 0.945 1.000
-0.044 0.946 1.000
-0.031 0.946 1.000
-0.019 0.947 1.000
-0.006 0.947 1.000
0.006 0.947 1.000
0.019 0.947 1.000
0.031 0.946 1.000
0.044 0.946 1.000
0.056 0.945 1.000
0.069 0.943 1.000
0.081 0.942 1.000
0.094 0.940 1.000
0.107 0.937 1.000
0.119 0.935 1.000
0.132 0.932 1.000
0.144 0.929 1.000
0.157 0.926 1.000
0.169 0.922 0.999
0.182 0.918 0.999
0.194 0.914 0.999
0.207 0.910 0.999
0.219 0.905 0.998
0.232 0.900 0.997
0.244 0.895 0.997
0.257 0.889 0.996
0.269 0.883 0.994
0.282 0.877 0.992
0.294 0.870 0.990
0.307 0.863 0.987
0.320 0.856 0.984
0.332 0.849 0.979
0.345 0.841 0.974
0.357 0.833 0.968
0.370 0.825 0.960
0.382 0.816 0.951
0.395 0.808 0.940
0.407 0.799 0.927
0.420 0.789 0.912
0.432 0.780 0.894
0.445 0.770 0.874
0.457 0.760 0.851
0.470 0.750 0.826
0.482 0.740 0.797
0.495 0.729 0.765
0.508 0.718 0.730
0.520 0.707 0.692
0.533 0.696 0.652
0.545 0.685 0.608
0.558 0.674 0.562
0.570 0.663 0.514
0.583 0.652 0.465
0.595 0.640 0.415
0.608 0.629 0.364
0.620 0.617 0.314
0.633 0.606 0.266
0.645 0.595 0.219
0.658 0.584 0.175
0.670 0.573 0.134
0.683 0.562 0.098
0.695 0.551 0.066
0.708 0.540 0.041
0.721 0.530 0.021
0.733 0.520 0.008
0.746 0.510 0.001
0.758 0.500 0.001
0.771 0.491 0.007
0.783 0.482 0.020
0.796 0.473 0.039
0.808 0.465 0.063
0.821 0.457 0.092
0.833 0.450 0.125
0.846 0.443 0.161
0.858 0.436 0.200
0.871 0.430 0.239
0.883 0.425 0.279
0.896 0.420 0.318
0.909 0.415 0.355
0.921 0.412 0.390
0.934 0.408 0.421
0.946 0.405 0.448
0.959 0.403 0.470
0.971 0.402 0.487
0.984 0.400 0.498
0.996 0.400 0.503
1.009 0.400 0.502
1.021 0.401 0.494
1.034 0.402 0.481
1.046 0.404 0.462
1.059 0.406 0.438
1.071 0.409 0.409
1.084 0.413 0.377
1.096 0.417 0.341
1.109 0.422 0.303
1.122 0.427 0.263
1.134 0.433 0.223
1.147 0.439 0.184
1.159 0.446 0.147
1.172 0.453 0.112
1.184 0.460 0.080
1.197 0.468 0.053
1.209 0.477 0.031
1.222 0.485 0.014
1.234 0.495 0.004
1.247 0.504 0.000
1.259 0.514 0.003
1.272 0.524 0.012
1.284 0.534 0.028
1.297 0.545 0.050
1.310 0.555 0.078
1.322 0.566 0.112
1.335 0.577 0.150
1.347 0.588 0.192
1.360 0.599 0.237
1.372 0.611 0.285
1.385 0.622 0.334
1.397 0.634 0.385
1.410 0.645 0.435
1.422 0.656 0.485
1.435 0.668 0.534
1.447 0.679 0.581
1.460 0.690 0.626
1.472 0.701 0.668
1.485 0.712 0.708
1.497 0.723 0.745
1.510 0.734 0.778
1.523 0.744 0.809
1.535 0.755 0.836
1.548 0.765 0.861
1.560 0.775 0.883
1.573 0.785 0.902
1.585 0.794 0.918
1.598 0.804 0.932
1.610 0.813 0.944
1.623 0.821 0.955
1.635 0.830 0.963
1.648 0.838 0.970
1.660 0.846 0.976
1.673 0.854 0.981
1.685 0.862 0.985
1.698 0.869 0.988
1.711 0.876 0.991
1.723 0.883 0.993
1.736 0.889 0.995
1.748 0.896 0.996
1.761 0.902 0.997
1.773 0.907 0.998
1.786 0.913 0.998
1.798 0.918 0.999
1.811 0.923 0.999
1.823 0.928 0.999
1.836 0.932 1.000
1.848 0.937 1.000
1.861 0.941 1.000
1.873 0.945 1.000
1.886 0.948 1.000
1.898 0.952 1.000
1.911 0.955 1.000
1.924 0.958 1.000
1.936 0.961 1.000
1.949 0.964 1.000
1.961 0.967 1.000
1.974 0.969 1.000
1.986 0.971 1.000
1.999 0.973 1.000
2.011 0.975 1.000
2.024 0.977 1.000
2.036 0.979 1.000
2.049 0.981 1.000
2.061 0.982 1.000
2.074 0.984 1.000
2.086 0.985 1.000
2.099 0.986 1.000
2.112 0.987 1.000
2.124 0.988 1.000
2.137 0.989 1.000
2.149 0.990 1.000
2.162 0.991 1.000
2.174 0.992 1.000
2.187 0.993 1.000
2.199 0.993 1.000
2.212 0.994 1.000
2.224 0.994 1.000
2.237 0.995 1.000
2.249 0.995 1.000
2.262 0.996 1.000
2.274 0.996 1.000
2.287 0.997 1.000
2.299 0.997 1.000
2.312 0.997 1.000
2.325 0.998 1.000
2.337 0.998 1.000
2.350 0.998 1.000
2.362 0.998 1.000
2.375 0.998 1.000
2.387 0.999 1.000
2.400 0.999 1.000
2.412 0.999 1.000
2.425 0.999 1.000
2.437 0.999 1.000
2.450 0.999 1.000
2.462 0.999 1.000
2.475 0.999 1.000
2.487 0.999 1.000
2.500 0.999 1.000
15.100 0.999 1.000
15.100 1.100 1.100

